Leveraging Large Language Models for Exploiting ASR Uncertainty

While large language models excel in a variety of natural language processing (NLP) tasks, to perform well on spoken language understanding (SLU) tasks, they must either rely on off-the-shelf automatic speech recognition (ASR) systems for transcription, or be equipped with an in-built speech modality. This work focuses on the former scenario, where LLM's accuracy on SLU tasks is constrained by the accuracy of a fixed ASR system on the spoken input. Specifically, we tackle speech-intent classification task, where a high word-error-rate can limit the LLM's ability to understand the spoken intent. Instead of chasing a high accuracy by designing complex or specialized architectures regardless of deployment costs, we seek to answer how far we can go without substantially changing the underlying ASR and LLM, which can potentially be shared by multiple unrelated tasks. To this end, we propose prompting the LLM with an n-best list of ASR hypotheses instead of only the error-prone 1-best hypothesis. We explore prompt-engineering to explain the concept of n-best lists to the LLM; followed by the finetuning of Low-Rank Adapters on the downstream tasks. Our approach using n-best lists proves to be effective on a device-directed speech detection task as well as on a keyword spotting task, where systems using n-best list prompts outperform those using 1-best ASR hypothesis; thus paving the way for an efficient method to exploit ASR uncertainty via LLMs for speech-based applications.

==> images/lrnn_scores.txt <==
0.605628 1
0.992226 1
0.973032 1
0.963215 1
0.363312 1
0.980045 1
0.999335 1
0.986216 1
0.976703 1
0.994984 1
0.990563 1
0.954995 1
0.992750 1
0.995520 1
0.967779 1
0.551638 1
0.988130 1
0.990556 1
0.014296 1
0.846034 1
0.994148 1
0.017650 1
0.986053 1
0.985673 1
0.893808 1
0.986368 1
0.996173 1
0.996094 1
0.982250 1
0.710518 1
0.723680 1
0.890551 1
0.970469 1
0.990557 1
0.838278 1
0.429224 1
0.968670 1
0.709805 1
0.009108 1
0.984502 1
0.670940 1
0.984424 1
0.996539 1
0.991055 1
0.932229 1
0.081585 1
0.997446 1
0.953431 1
0.965562 1
0.911386 1
0.980209 1
0.014218 1
0.801714 1
0.991951 1
0.064613 1
0.952604 1
0.974942 1
0.996223 1
0.999160 1
0.977368 1
0.864283 1
0.994187 1
0.978645 1
0.990789 1
0.998899 1
0.976663 1
0.026082 1
0.994502 1
0.038200 1
0.987410 1
0.990180 1
0.976762 1
0.986930 1
0.996521 1
0.991007 1
0.968230 1
0.983382 1
0.018059 1
0.999467 1
0.917025 1
0.982926 1
0.984135 1
0.965576 1
0.005411 1
0.992397 1
0.819192 1
0.962320 1
0.971249 1
0.935053 1
0.992729 1
0.991357 1
0.992830 1
0.993012 1
0.985171 1
0.996937 1
0.866332 1
0.985135 1
0.988603 1
0.991830 1
0.013464 1
0.951157 1
0.993566 1
0.993703 1
0.998815 1
0.969710 1
0.006076 1
0.769659 1
0.973711 1
0.794193 1
0.055061 1
0.925635 1
0.209144 1
0.476329 1
0.993413 1
0.989793 1
0.981352 1
0.968240 1
0.995513 1
0.993777 1
0.994710 1
0.993874 1
0.995218 1
0.981080 1
0.991903 1
0.992147 1
0.986486 1
0.921319 1
0.999246 1
0.993712 1
0.958457 1
0.197109 1
0.933820 1
0.982049 1
0.986356 1
0.987778 1
0.991988 1
0.921142 1
0.994629 1
0.421098 1
0.979064 1
0.918348 1
0.971669 1
0.986908 1
0.985489 1
0.991149 1
0.991934 1
0.986810 1
0.993725 1
0.977726 1
0.998248 1
0.996491 1
0.784149 1
0.960070 1
0.519381 1
0.971119 1
0.980795 1
0.999519 1
0.996624 1
0.996280 1
0.970330 1
0.966681 1
0.045591 1
0.995424 1
0.984886 1
0.988885 1
0.987810 1
0.996113 1
0.779300 1
0.862319 1
0.918536 1
0.362381 1
0.006526 1
0.740068 1
0.792771 1
0.924096 1
0.993979 1
0.995454 1
0.104357 1
0.978582 1
0.991034 1
0.995470 1
0.892784 1
0.992504 1
0.976180 1
0.900128 1
0.983584 1
0.830563 1
0.988024 1
0.955941 1
0.796385 1
0.977450 1
0.990132 1
0.990148 1
0.981403 1
0.985118 1
0.984295 1
0.992958 1
0.968852 1
0.992915 1
0.993589 1
0.128307 1
0.167318 1
0.987748 1
0.662294 1
0.578601 1
0.457372 1
0.991352 1
0.987076 1
0.994706 1
0.913937 1
0.981779 1
0.610283 1
0.981907 1
0.995881 1
0.995027 1
0.990908 1
0.992575 1
0.663576 1
0.981838 1
0.987197 1
0.992378 1
0.993487 1
0.989762 1
0.848760 1
0.999358 1
0.998741 1
0.889271 1
0.992224 1
0.983966 1
0.412179 1
0.987072 1
0.996281 1
0.969804 1
0.979271 1
0.998606 1
0.995425 1
0.596608 1
0.991929 1
0.988983 1
0.997888 1
0.999431 1
0.992179 1
0.993302 1
0.990088 1
0.865350 1
0.987197 1
0.878655 1
0.984264 1
0.989854 1
0.450605 1
0.973428 1
0.548210 1
0.983323 1
0.455553 1
0.992083 1
0.990373 1
0.967221 1
0.951061 1
0.994557 1
0.995246 1
0.999264 1
0.924233 1
0.409096 1
0.982877 1
0.987858 1
0.148309 1
0.034013 1
0.803942 1
0.956379 1
0.995141 1
0.991389 1
0.993005 1
0.995124 1
0.992960 1
0.005413 1
0.987635 1
0.329731 1
0.989917 1
0.986152 1
0.931163 1
0.914367 1
0.944972 1
0.787815 1
0.992285 1
0.985731 1
0.977450 1
0.743707 1
0.995705 1
0.979924 1
0.982525 1
0.510973 1
0.047040 1
0.995492 1
0.980686 1
0.963902 1
0.996057 1
0.901686 1
0.913226 1
0.471722 1
0.999521 1
0.872411 1
0.978840 1
0.985091 1
0.980137 1
0.997892 1
0.986835 1
0.160461 1
0.972694 1
0.995057 1
0.988656 1
0.904184 1
0.962694 1
0.986683 1
0.992849 1
0.867013 1
0.021564 1
0.715893 1
0.981014 1
0.985896 1
0.044964 1
0.956068 1
0.992241 1
0.996252 1
0.989236 1
0.549344 1
0.958261 1
0.993764 1
0.888582 1
0.993766 1
0.995864 1
0.990311 1
0.950434 1
0.996168 1
0.880459 1
0.931344 1
0.585073 1
0.628709 1
0.816928 1
0.904860 1
0.989925 1
0.989744 1
0.983468 1
0.989121 1
0.974145 1
0.862672 1
0.989821 1
0.996250 1
0.585343 1
0.837950 1
0.963764 1
0.582988 1
0.981641 1
0.985358 1
0.983844 1
0.043010 1
0.979699 1
0.800231 1
0.986180 1
0.965616 1
0.997274 1
0.025223 1
0.999239 1
0.986029 1
0.973779 1
0.828437 1
0.703029 1
0.429736 1
0.988678 1
0.988974 1
0.114637 1
0.784828 1
0.995436 1
0.969001 1
0.985395 1
0.960542 1
0.992717 1
0.438075 1
0.984019 1
0.983944 1
0.982151 1
0.992044 1
0.993461 1
0.991970 1
0.982755 1
0.992779 1
0.989777 1
0.036152 1
0.986967 1
0.994664 1
0.993877 1
0.993899 1
0.693067 1
0.995758 1
0.992488 1
0.995973 1
0.996238 1
0.991925 1
0.967335 1
0.996384 1
0.990141 1
0.994876 1
0.994061 1
0.991602 1
0.979492 1
0.990794 1
0.994977 1
0.996563 1
0.983938 1
0.873592 1
0.994025 1
0.963560 1
0.627269 1
0.998260 1
0.968402 1
0.719120 1
0.993189 1
0.980300 1
0.968365 1
0.990720 1
0.265846 1
0.973977 1
0.147721 1
0.964931 1
0.993176 1
0.993474 1
0.934294 1
0.980746 1
0.896888 1
0.143841 1
0.933715 1
0.992560 1
0.991309 1
0.995485 1
0.701028 1
0.986970 1
0.026661 1
0.994182 1
0.499532 1
0.977599 1
0.967577 1
0.571247 1
0.993508 1
0.989122 1
0.966215 1
0.961062 1
0.620915 1
0.998000 1
0.996624 1
0.990549 1
0.994659 1
0.990473 1
0.994591 1
0.993598 1
0.917995 1
0.971828 1
0.986059 1
0.989229 1
0.030080 1
0.923740 1
0.860699 1
0.836236 1
0.985314 1
0.977504 1
0.995531 1
0.947408 1
0.969451 1
0.994788 1
0.785979 1
0.997936 1
0.985842 1
0.946251 1
0.992021 1
0.990460 1
0.230501 1
0.959549 1
0.991627 1
0.990380 1
0.972048 1
0.942460 1
0.978593 1
0.621729 1
0.982236 1
0.894588 1
0.991082 1
0.232227 1
0.552946 1
0.995512 1
0.897403 1
0.991692 1
0.982223 1
0.193987 1
0.999060 1
0.992379 1
0.914703 1
0.015226 1
0.995013 1
0.539902 1
0.736450 1
0.992994 1
0.902305 1
0.967791 1
0.209439 1
0.944600 1
0.785866 1
0.975993 1
0.999117 1
0.995846 1
0.031040 1
0.992236 1
0.992706 1
0.995853 1
0.991445 1
0.999431 1
0.932658 1
0.976223 1
0.993928 1
0.983187 1
0.978799 1
0.701622 1
0.996839 1
0.999186 1
0.964596 1
0.987670 1
0.156620 1
0.970871 1
0.994619 1
0.986874 1
0.938100 1
0.138426 1
0.988723 1
0.998762 1
0.957490 1
0.988902 1
0.988233 1
0.333914 1
0.957183 1
0.980885 1
0.957739 1
0.952185 1
0.988475 1
0.995500 1
0.814300 1
0.125319 1
0.990815 1
0.973662 1
0.998719 1
0.982431 1
0.991484 1
0.957694 1
0.938589 1
0.976526 1
0.989844 1
0.987017 1
0.955384 1
0.994638 1
0.972699 1
0.457148 1
0.497210 1
0.991681 1
0.733486 1
0.990153 1
0.955445 1
0.904753 1
0.989838 1
0.992577 1
0.994948 1
0.873988 1
0.999138 1
0.993893 1
0.994220 1
0.939459 1
0.989165 1
0.990417 1
0.993917 1
0.995400 1
0.883070 1
0.052297 1
0.984002 1
0.505364 1
0.941886 1
0.971607 1
0.990643 1
0.996851 1
0.451185 1
0.980506 1
0.997415 1
0.847769 1
0.598953 1
0.993199 1
0.979410 1
0.872647 1
0.994582 1
0.983464 1
0.995941 1
0.800431 1
0.959852 1
0.981763 1
0.990440 1
0.972438 1
0.975078 1
0.995540 1
0.997722 1
0.985083 1
0.812353 1
0.965893 1
0.998546 1
0.030100 1
0.999399 1
0.651278 1
0.993957 1
0.990182 1
0.981661 1
0.995949 1
0.990744 1
0.474207 1
0.993784 1
0.992928 1
0.995726 1
0.994717 1
0.991103 1
0.044243 1
0.932312 1
0.992872 1
0.999363 1
0.987156 1
0.126279 1
0.999392 1
0.997171 1
0.964187 1
0.993232 1
0.986180 1
0.953017 1
0.975363 1
0.995447 1
0.993281 1
0.990390 1
0.901349 1
0.944766 1
0.919557 1
0.972087 1
0.921312 1
0.758172 1
0.993491 1
0.980226 1
0.136827 1
0.993098 1
0.998721 1
0.959957 1
0.870491 1
0.995525 1
0.833524 1
0.994395 1
0.993636 1
0.998453 1
0.992778 1
0.994751 1
0.996433 1
0.733939 1
0.926204 1
0.981266 1
0.966523 1
0.975831 1
0.995898 1
0.367347 1
0.918092 1
0.998633 1
0.987846 1
0.999281 1
0.991085 1
0.380274 1
0.966582 1
0.987874 1
0.196100 1
0.997278 1
0.006281 1
0.962801 1
0.993113 1
0.987657 1
0.990694 1
0.993051 1
0.997735 1
0.352433 1
0.677221 1
0.992406 1
0.998675 1
0.996214 1
0.991342 1
0.999273 1
0.986049 1
0.987658 1
0.992101 1
0.408003 1
0.999213 1
0.995928 1
0.959909 1
0.053033 1
0.984868 1
0.995824 1
0.967300 1
0.942322 1
0.954307 1
0.995135 1
0.984042 1
0.755633 1
0.987290 1
0.994281 1
0.961725 1
0.969020 1
0.993912 1
0.926757 1
0.978157 1
0.842966 1
0.976248 1
0.993489 1
0.971017 1
0.971316 1
0.940328 1
0.996453 1
0.995918 1
0.984959 1
0.979084 1
0.988438 1
0.994122 1
0.739355 1
0.983937 1
0.970101 1
0.985164 1
0.987650 1
0.913748 1
0.577464 1
0.182562 1
0.960116 1
0.927569 1
0.991122 1
0.986206 1
0.951689 1
0.998595 1
0.995431 1
0.910803 1
0.967353 1
0.700424 1
0.831613 1
0.532728 1
0.900418 1
0.998643 1
0.084634 1
0.361436 1
0.985915 1
0.890236 1
0.858051 1
0.977043 1
0.989822 1
0.982868 1
0.997782 1
0.994549 1
0.987596 1
0.938248 1
0.998297 1
0.840732 1
0.993094 1
0.992425 1
0.988867 1
0.997443 1
0.978289 1
0.993065 1
0.967729 1
0.978947 1
0.996986 1
0.989833 1
0.918516 1
0.959035 1
0.587618 1
0.997264 1
0.984014 1
0.422645 1
0.980811 1
0.992556 1
0.986450 1
0.824321 1
0.421483 1
0.973583 1
0.985348 1
0.998206 1
0.957316 1
0.993275 1
0.888974 1
0.996037 1
0.994369 1
0.731469 1
0.992635 1
0.717072 1
0.691069 1
0.999189 1
0.262725 1
0.972548 1
0.972107 1
0.997275 1
0.790735 1
0.975994 1
0.994296 1
0.954251 1
0.860884 1
0.934306 1
0.992104 1
0.993877 1
0.999414 1
0.369790 1
0.028217 1
0.990069 1
0.968997 1
0.614745 1
0.983132 1
0.953444 1
0.986309 1
0.995525 1
0.912741 1
0.060069 1
0.995167 1
0.990088 1
0.833958 1
0.996312 1
0.849985 1
0.996174 1
0.977746 1
0.988065 1
0.104306 1
0.982465 1
0.958544 1
0.591058 1
0.975516 1
0.942848 1
0.710819 1
0.715368 1
0.981761 1
0.975268 1
0.969130 1
0.950545 1
0.971723 1
0.989942 1
0.993808 1
0.986067 1
0.938178 1
0.978788 1
0.995984 1
0.995541 1
0.930468 1
0.998536 1
0.991926 1
0.631923 1
0.119074 1
0.996387 1
0.996200 1
0.987051 1
0.936695 1
0.014872 1
0.992581 1
0.013425 1
0.642798 1
0.994119 1
0.968941 1
0.956872 1
0.994531 1
0.751140 1
0.952001 1
0.999366 1
0.901823 1
0.883862 1
0.993721 1
0.982674 1
0.993176 1
0.993783 1
0.985487 1
0.070577 1
0.998315 1
0.861108 1
0.999385 1
0.979783 1
0.981454 1
0.995797 1
0.996212 1
0.985432 1
0.257759 1
0.066436 1
0.942641 1
0.922361 1
0.061326 1
0.965333 1
0.989570 1
0.998825 1
0.991924 1
0.954593 1
0.994869 1
0.923297 1
0.997543 1
0.999153 1
0.980154 1
0.974426 1
0.993504 1
0.990741 1
0.982692 1
0.577963 1
0.970358 1
0.987276 1
0.995809 1
0.085181 1
0.953544 1
0.999077 1
0.961000 1
0.988337 1
0.040321 1
0.963437 1
0.998580 1
0.981690 1
0.983491 1
0.981585 1
0.973222 1
0.462852 1
0.933154 1
0.968596 1
0.983924 1
0.981202 1
0.975416 1
0.936035 1
0.929035 1
0.992881 1
0.993371 1
0.963683 1
0.997046 1
0.989155 1
0.994864 1
0.278201 1
0.996901 1
0.824057 1
0.996224 1
0.758354 1
0.996589 1
0.994389 1
0.995297 1
0.998569 1
0.988701 1
0.992450 1
0.849129 1
0.999383 1
0.992022 1
0.968582 1
0.983253 1
0.978004 1
0.973839 1
0.986985 1
0.995003 1
0.965586 1
0.995012 1
0.950454 1
0.969901 1
0.739626 1
0.992409 1
0.968389 1
0.986105 1
0.999398 1
0.946583 1
0.996758 1
0.994335 1
0.998423 1
0.988386 1
0.992111 1
0.894148 1
0.995020 1
0.988603 1
0.971657 1
0.994984 1
0.856892 1
0.936506 1
0.748802 1
0.979922 1
0.993630 1
0.995050 1
0.992440 1
0.972474 1
0.976970 1
0.919710 1
0.977500 1
0.988174 1
0.996770 1
0.995433 1
0.916600 1
0.996729 1
0.989370 1
0.939472 1
0.993807 1
0.996258 1
0.884115 1
0.961531 1
0.800674 1
0.984650 1
0.313114 1
0.995432 1
0.962476 1
0.983941 1
0.994637 1
0.992419 1
0.979082 1
0.591257 1
0.986665 1
0.976932 1
0.993773 1
0.661957 1
0.847333 1
0.994892 1
0.992968 1
0.977394 1
0.993368 1
0.916292 1
0.974931 1
0.600826 1
0.985337 1
0.961411 1
0.995265 1
0.978464 1
0.970938 1
0.930679 1
0.995237 1
0.943877 1
0.995235 1
0.930176 1
0.988420 1
0.468554 1
0.964947 1
0.850054 1
0.720986 1
0.994453 1
0.959176 1
0.995375 1
0.994916 1
0.985889 1
0.953742 1
0.032303 1
0.891200 1
0.992621 1
0.995385 1
0.987604 1
0.848430 1
0.972480 1
0.982051 1
0.990948 1
0.992072 1
0.999585 1
0.727905 1
0.942728 1
0.974470 1
0.883766 1
0.985585 1
0.956326 1
0.998491 1
0.982302 1
0.992204 1
0.354346 1
0.995141 1
0.985601 1
0.974344 1
0.998138 1
0.982554 1
0.933616 1
0.986205 1
0.793520 1
0.987769 1
0.028322 1
0.996353 1
0.998719 1
0.024518 1
0.965477 1
0.994191 1
0.980173 1
0.970804 1
0.975031 1
0.021621 1
0.989860 1
0.992146 1
0.965252 1
0.981017 1
0.910682 1
0.959374 1
0.973126 1
0.935114 1
0.975067 1
0.993044 1
0.995529 1
0.949102 1
0.972691 1
0.980499 1
0.953726 1
0.980744 1
0.760580 1
0.994962 1
0.440964 1
0.732109 1
0.917610 1
0.631054 1
0.982846 1
0.976626 1
0.995741 1
0.970215 1
0.940535 1
0.989805 1
0.992195 1
0.986772 1
0.988861 1
0.996755 1
0.950405 1
0.669922 1
0.881527 1
0.999163 1
0.995600 1
0.954014 1
0.999389 1
0.990738 1
0.960810 1
0.941717 1
0.988783 1
0.991559 1
0.893732 1
0.915345 1
0.983279 1
0.865633 1
0.998548 1
0.965530 1
0.991242 1
0.743597 1
0.991151 1
0.990246 1
0.978955 1
0.981037 1
0.995637 1
0.975621 1
0.983829 1
0.998789 1
0.758644 1
0.953213 1
0.988543 1
0.991800 1
0.006055 1
0.968672 1
0.994327 1
0.922480 1
0.873444 1
0.544680 1
0.397877 1
0.986967 1
0.998645 1
0.998773 1
0.992601 1
0.994500 1
0.995533 1
0.996414 1
0.985465 1
0.990250 1
0.999121 1
0.783913 1
0.706360 1
0.998670 1
0.988714 1
0.997089 1
0.916228 1
0.861945 1
0.997221 1
0.996439 1
0.999539 1
0.359465 1
0.998061 1
0.999167 1
0.983210 1
0.875086 1
0.998598 1
0.971081 1
0.998882 1
0.989784 1
0.993617 1
0.974775 1
0.435843 1
0.996501 1
0.721388 1
0.005054 1
0.816604 1
0.987097 1
0.994025 1
0.993544 1
0.994820 1
0.999356 1
0.643910 1
0.999077 1
0.996191 1
0.573460 1
0.623771 1
0.940236 1
0.991416 1
0.995554 1
0.996590 1
0.322203 1
0.988829 1
0.453285 1
0.994081 1
0.483781 1
0.997515 1
0.038633 1
0.974334 1
0.929544 1
0.996265 1
0.998793 1
0.975102 1
0.977562 1
0.993661 1
0.983344 1
0.798034 1
0.995131 1
0.998411 1
0.954640 1
0.992090 1
0.997140 1
0.990835 1
0.990963 1
0.251218 1
0.321501 1
0.985198 1
0.987288 1
0.992966 1
0.997746 1
0.996261 1
0.923635 1
0.988693 1
0.996304 1
0.993737 1
0.997738 1
0.990212 1
0.996634 1
0.979441 1
0.994877 1
0.998784 1
0.963352 1
0.685710 1
0.960079 1
0.070800 1
0.990286 1
0.996652 1
0.780868 1
0.690764 1
0.992609 1
0.983604 1
0.996775 1
0.994288 1
0.532024 1
0.991420 1
0.992231 1
0.901944 1
0.993613 1
0.945781 1
0.996781 1
0.994594 1
0.644631 1
0.661148 1
0.980859 1
0.917849 1
0.992894 1
0.995836 1
0.973973 1
0.992391 1
0.995074 1
0.769001 1
0.996816 1
0.995681 1
0.782687 1
0.968936 1
0.980839 1
0.930399 1
0.999280 1
0.996480 1
0.080070 1
0.162460 1
0.367602 1
0.981594 1
0.882923 1
0.520476 1
0.992079 1
0.609835 1
0.966291 1
0.797085 1
0.188479 1
0.753682 1
0.992358 1
0.996892 1
0.997878 1
0.594712 1
0.799755 1
0.557783 1
0.978751 1
0.851370 1
0.997191 1
0.989036 1
0.332656 1
0.999115 1
0.994989 1
0.998039 1
0.991701 1
0.971992 1
0.986743 1
0.991695 1
0.976063 1
0.991343 1
0.945326 1
0.986649 1
0.504855 1
0.954776 1
0.980723 1
0.978438 1
0.984059 1
0.984938 1
0.698326 1
0.938112 1
0.996691 1
0.992578 1
0.964101 1
0.994379 1
0.997904 1
0.999324 1
0.317933 1
0.326407 1
0.997102 1
0.232585 1
0.301301 1
0.837270 1
0.996155 1
0.959227 1
0.990107 1
0.799914 1
0.936696 1
0.961579 1
0.760223 1
0.996308 1
0.989301 1
0.992766 1
0.999579 1
0.978501 1
0.933999 1
0.773515 1
0.972278 1
0.093260 1
0.930651 1
0.984225 1
0.955478 1
0.988514 1
0.995257 1
0.985873 1
0.999553 1
0.339865 1
0.847071 1
0.827982 1
0.989347 1
0.994849 1
0.497671 1
0.929711 1
0.976821 1
0.994119 1
0.914460 1
0.995430 1
0.747296 1
0.079469 1
0.994327 1
0.889791 1
0.964811 1
0.994171 1
0.992248 1
0.898825 1
0.994044 1
0.998180 1
0.992595 1
0.218977 1
0.976264 1
0.978879 1
0.986044 1
0.992940 1
0.969088 1
0.992117 1
0.986499 1
0.986849 1
0.993722 1
0.983001 1
0.996675 1
0.941072 1
0.938441 1
0.937536 1
0.998830 1
0.338653 1
0.993599 1
0.965081 1
0.995573 1
0.017639 1
0.817182 1
0.943939 1
0.254669 1
0.993574 1
0.989381 1
0.888178 1
0.988940 1
0.681905 1
0.990189 1
0.977904 1
0.851870 1
0.995484 1
0.995581 1
0.999099 1
0.982627 1
0.990758 1
0.850736 1
0.905018 1
0.995331 1
0.959139 1
0.996493 1
0.044076 1
0.999342 1
0.228109 1
0.996406 1
0.997586 1
0.961626 1
0.987163 1
0.992543 1
0.963618 1
0.018097 1
0.962740 1
0.564843 1
0.993118 1
0.993811 1
0.999383 1
0.996742 1
0.952763 1
0.870037 1
0.989230 1
0.994023 1
0.993576 1
0.941380 1
0.988886 1
0.989393 1
0.989610 1
0.999267 1
0.945567 1
0.998091 1
0.983835 1
0.993296 1
0.995289 1
0.747131 1
0.541419 1
0.986091 1
0.992077 1
0.016907 1
0.934945 1
0.469921 1
0.607102 1
0.826139 1
0.989479 1
0.983652 1
0.994749 1
0.952528 1
0.950663 1
0.937133 1
0.997192 1
0.938216 1
0.046244 1
0.970885 1
0.918573 1
0.991110 1
0.996660 1
0.914325 1
0.979644 1
0.977206 1
0.975408 1
0.992219 1
0.986114 1
0.950296 1
0.808245 1
0.969856 1
0.983886 1
0.817931 1
0.985126 1
0.983226 1
0.995357 1
0.956714 1
0.989715 1
0.335320 1
0.626887 1
0.982878 1
0.990630 1
0.936258 1
0.999063 1
0.991826 1
0.981117 1
0.992579 1
0.973739 1
0.983357 1
0.809318 1
0.749361 1
0.940922 1
0.996899 1
0.009803 1
0.986131 1
0.954661 1
0.993338 1
0.988971 1
0.965806 1
0.980971 1
0.957738 1
0.999411 1
0.960523 1
0.996140 1
0.975773 1
0.991969 1
0.979755 1
0.996605 1
0.993944 1
0.709138 1
0.013663 1
0.974630 1
0.918890 1
0.993199 1
0.987566 1
0.991216 1
0.984420 1
0.881284 1
0.993885 1
0.979267 1
0.978399 1
0.392784 1
0.997159 1
0.126709 1
0.920484 1
0.989480 1
0.996278 1
0.993671 1
0.990439 1
0.989466 1
0.971171 1
0.984406 1
0.769438 1
0.993393 1
0.992085 1
0.993496 1
0.990218 1
0.983790 1
0.952732 1
0.999179 1
0.843350 1
0.992558 1
0.002832 1
0.297739 1
0.990839 1
0.998547 1
0.995555 1
0.956558 1
0.991776 1
0.968818 1
0.934561 1
0.221430 1
0.999489 1
0.972351 1
0.989115 1
0.996196 1
0.251346 1
0.996955 1
0.998584 1
0.979564 1
0.992327 1
0.999382 1
0.983994 1
0.991241 1
0.971964 1
0.643323 1
0.980574 1
0.976419 1
0.993812 1
0.982355 1
0.975655 1
0.260663 1
0.957552 1
0.936147 1
0.993723 1
0.995729 1
0.990869 1
0.995979 1
0.983527 1
0.995375 1
0.811593 1
0.958257 1
0.994827 1
0.986526 1
0.992766 1
0.994659 1
0.979669 1
0.993610 1
0.948482 1
0.993984 1
0.993132 1
0.022608 1
0.995236 1
0.994894 1
0.997302 1
0.986455 1
0.952747 1
0.987446 1
0.994621 1
0.751622 1
0.530324 1
0.996583 1
0.999185 1
0.981025 1
0.996293 1
0.517381 1
0.997677 1
0.997393 1
0.980700 1
0.999552 1
0.991722 1
0.991366 1
0.239702 1
0.079670 1
0.557858 1
0.993372 1
0.016765 1
0.938905 1
0.996825 1
0.477748 1
0.993652 1
0.985628 1
0.919197 1
0.954138 1
0.891804 1
0.969526 1
0.999359 1
0.974332 1
0.596708 1
0.993294 1
0.996484 1
0.959610 1
0.978717 1
0.969109 1
0.989033 1
0.997187 1
0.990344 1
0.997094 1
0.933616 1
0.993878 1
0.989875 1
0.951379 1
0.999456 1
0.926968 1
0.960721 1
0.959088 1
0.993661 1
0.994832 1
0.966228 1
0.824773 1
0.991859 1
0.842499 1
0.861153 1
0.997906 1
0.957006 1
0.984846 1
0.994514 1
0.991358 1
0.965444 1
0.996401 1
0.916860 1
0.974728 1
0.996725 1
0.888874 1
0.982445 1
0.984652 1
0.986119 1
0.988516 1
0.078328 1
0.995366 1
0.996717 1
0.505475 1
0.841686 1
0.974716 1
0.916551 1
0.930029 1
0.990823 1
0.021966 1
0.717998 1
0.999157 1
0.920594 1
0.993881 1
0.996469 1
0.929130 1
0.817010 1
0.914679 1
0.992461 1
0.998587 1
0.120412 1
0.990491 1
0.995559 1
0.981094 1
0.989888 1
0.998836 1
0.996572 1
0.984775 1
0.653242 1
0.957373 1
0.992236 1
0.999512 1
0.989529 1
0.981011 1
0.981749 1
0.993685 1
0.046653 1
0.994964 1
0.989768 1
0.991529 1
0.945855 1
0.986211 1
0.998768 1
0.998801 1
0.986913 1
0.964128 1
0.936334 1
0.014162 1
0.970267 1
0.984957 1
0.151739 1
0.992940 1
0.531413 1
0.920579 1
0.999223 1
0.472370 1
0.999394 1
0.852081 1
0.660452 1
0.994196 1
0.997271 1
0.996003 1
0.521909 1
0.695115 1
0.995525 1
0.995515 1
0.942202 1
0.464082 1
0.970589 1
0.994319 1
0.991570 1
0.190769 1
0.974758 1
0.998841 1
0.973305 1
0.955073 1
0.922975 1
0.990769 1
0.942708 1
0.981022 1
0.936325 1
0.993315 1
0.988358 1
0.982927 1
0.258004 1
0.981260 1
0.982386 1
0.268614 1
0.980599 1
0.997042 1
0.999381 1
0.924365 1
0.985474 1
0.320230 1
0.981788 1
0.564472 1
0.986292 1
0.994291 1
0.994785 1
0.957429 1
0.004853 1
0.982421 1
0.450766 1
0.696974 1
0.999379 1
0.987461 1
0.999269 1
0.798311 1
0.987017 1
0.938216 1
0.990575 1
0.979625 1
0.980590 1
0.048843 1
0.987406 1
0.815930 1
0.996438 1
0.396849 1
0.989589 1
0.992521 1
0.995915 1
0.713546 1
0.983269 1
0.976350 1
0.984058 1
0.900487 1
0.980417 1
0.949181 1
0.992578 1
0.992266 1
0.928831 1
0.985286 1
0.990040 1
0.890218 1
0.849903 1
0.994786 1
0.992420 1
0.997071 1
0.451055 1
0.988553 1
0.926074 1
0.991930 1
0.430760 1
0.012118 1
0.990009 1
0.985673 1
0.991636 1
0.929795 1
0.218968 1
0.997158 1
0.966369 1
0.990727 1
0.952446 1
0.972784 1
0.981282 1
0.995347 1
0.900041 1
0.993549 1
0.993072 1
0.918274 1
0.993306 1
0.993158 1
0.992848 1
0.967181 1
0.101793 1
0.883943 1
0.999401 1
0.986073 1
0.107626 1
0.917871 1
0.946192 1
0.989323 1
0.302253 1
0.914904 1
0.977452 1
0.973230 1
0.983381 1
0.977067 1
0.952616 1
0.847135 1
0.992982 1
0.393912 1
0.939817 1
0.986121 1
0.995065 1
0.991791 1
0.996390 1
0.978149 1
0.992700 1
0.987281 1
0.999228 1
0.997210 1
0.970723 1
0.964958 1
0.153284 1
0.903960 1
0.988754 1
0.996754 1
0.966544 1
0.991420 1
0.989282 1
0.171547 1
0.869924 1
0.976205 1
0.987578 1
0.981166 1
0.975030 1
0.997199 1
0.983518 1
0.970772 1
0.990865 1
0.848261 1
0.717364 1
0.993753 1
0.958039 1
0.979541 1
0.963415 1
0.998194 1
0.999047 1
0.006883 1
0.991335 1
0.997870 1
0.990621 1
0.987818 1
0.985058 1
0.990157 1
0.448230 1
0.145713 1
0.901686 1
0.120187 1
0.999114 1
0.983302 1
0.974223 1
0.991179 1
0.996022 1
0.351944 1
0.976413 1
0.566041 1
0.795554 1
0.997997 1
0.876470 1
0.997992 1
0.979357 1
0.996717 1
0.050317 1
0.992643 1
0.946034 1
0.404011 1
0.642082 1
0.797275 1
0.986624 1
0.976855 1
0.821294 1
0.867302 1
0.996930 1
0.839002 1
0.990975 1
0.974853 1
0.263179 1
0.955121 1
0.991149 1
0.994102 1
0.970677 1
0.308034 1
0.999352 1
0.993325 1
0.993050 1
0.571628 1
0.997268 1
0.614089 1
0.079028 1
0.984319 1
0.992393 1
0.969221 1
0.848708 1
0.887448 1
0.986533 1
0.927000 1
0.076378 1
0.051433 1
0.999380 1
0.981210 1
0.990865 1
0.908869 1
0.256463 1
0.978871 1
0.677771 1
0.982730 1
0.924446 1
0.852116 1
0.951897 1
0.964489 1
0.869917 1
0.980686 1
0.986516 1
0.992624 1
0.925933 1
0.988212 1
0.919091 1
0.020751 1
0.996341 1
0.999524 1
0.967081 1
0.977498 1
0.999302 1
0.990035 1
0.993633 1
0.966898 1
0.993993 1
0.979174 1
0.514454 1
0.992051 1
0.986056 1
0.852321 1
0.979609 1
0.983193 1
0.025190 1
0.996191 1
0.956963 1
0.984359 1
0.986985 1
0.991588 1
0.974200 1
0.098178 1
0.055829 1
0.234597 1
0.992392 1
0.231952 1
0.756550 1
0.996031 1
0.973917 1
0.971296 1
0.996297 1
0.986812 1
0.053511 1
0.999344 1
0.973731 1
0.058042 1
0.930246 1
0.992610 1
0.862188 1
0.993511 1
0.976296 1
0.995999 1
0.984797 1
0.677467 1
0.993432 1
0.993618 1
0.982444 1
0.999120 1
0.992603 1
0.999390 1
0.990277 1
0.988890 1
0.973714 1
0.988041 1
0.716416 1
0.993796 1
0.964789 1
0.974786 1
0.986628 1
0.965019 1
0.996629 1
0.931541 1
0.994001 1
0.962620 1
0.992806 1
0.977832 1
0.980231 1
0.978343 1
0.991936 1
0.943174 1
0.980659 1
0.935848 1
0.992373 1
0.996480 1
0.848299 1
0.535058 1
0.993931 1
0.994226 1
0.995170 1
0.949552 1
0.995197 1
0.994005 1
0.993365 1
0.992873 1
0.997282 1
0.992264 1
0.930866 1
0.779758 1
0.872846 1
0.991682 1
0.428619 1
0.900484 1
0.999177 1
0.935624 1
0.953926 1
0.029798 1
0.987734 1
0.990418 1
0.996903 1
0.993765 1
0.819034 1
0.983830 1
0.979503 1
0.991186 1
0.997784 1
0.992287 1
0.106587 1
0.999425 1
0.995205 1
0.996015 1
0.782612 1
0.996121 1
0.984219 1
0.958227 1
0.824042 1
0.956989 1
0.824070 1
0.993397 1
0.966526 1
0.985733 1
0.996295 1
0.972173 1
0.985907 1
0.320694 1
0.844330 1
0.996343 1
0.985858 1
0.989443 1
0.972145 1
0.999365 1
0.995364 1
0.999306 1
0.739810 1
0.398593 1
0.988579 1
0.080043 1
0.958847 1
0.295056 1
0.994953 1
0.970957 1
0.979499 1
0.994917 1
0.993896 1
0.990360 1
0.993004 1
0.967307 1
0.022164 1
0.997378 1
0.999110 1
0.996620 1
0.993407 1
0.975797 1
0.995792 1
0.109419 1
0.994689 1
0.993237 1
0.995253 1
0.984170 1
0.986674 1
0.999112 1
0.191106 1
0.951686 1
0.989738 1
0.725492 1
0.595951 1
0.871481 1
0.987675 1
0.251023 1
0.983431 1
0.990771 1
0.728287 1
0.027443 1
0.010372 1
0.992483 1
0.999308 1
0.995870 1
0.940673 1
0.993996 1
0.976691 1
0.980479 1
0.995822 1
0.811239 1
0.999318 1
0.050797 1
0.314836 1
0.997295 1
0.993356 1
0.823641 1
0.975486 1
0.996748 1
0.965967 1
0.999079 1
0.417405 1
0.969967 1
0.995575 1
0.989950 1
0.990712 1
0.178317 1
0.663500 1
0.867750 1
0.992928 1
0.741355 1
0.997061 1
0.999206 1
0.964196 1
0.966549 1
0.929760 1
0.990754 1
0.992859 1
0.995033 1
0.960342 1
0.980030 1
0.719343 1
0.954957 1
0.993287 1
0.993664 1
0.989784 1
0.996241 1
0.860005 1
0.947615 1
0.994247 1
0.958013 1
0.810244 1
0.901555 1
0.327200 1
0.990947 1
0.995881 1
0.991879 1
0.182199 1
0.491083 1
0.860404 1
0.959217 1
0.990568 1
0.058652 1
0.992130 1
0.971776 1
0.558738 1
0.078482 1
0.874166 1
0.998535 1
0.993428 1
0.877318 1
0.980917 1
0.978595 1
0.118125 1
0.714969 1
0.782642 1
0.977002 1
0.987021 1
0.982095 1
0.957288 1
0.203365 1
0.976377 1
0.973798 1
0.950220 1
0.993334 1
0.983622 1
0.920825 1
0.994197 1
0.963969 1
0.997180 1
0.981573 1
0.738475 1
0.958269 1
0.996423 1
0.987170 1
0.995333 1
0.968734 1
0.942893 1
0.985384 1
0.950559 1
0.914407 1
0.907202 1
0.760668 1
0.982155 1
0.995715 1
0.993203 1
0.996514 1
0.898149 1
0.945652 1
0.979330 1
0.991183 1
0.981579 1
0.378504 1
0.029352 1
0.976523 1
0.994365 1
0.772233 1
0.990886 1
0.982505 1
0.989471 1
0.994897 1
0.955429 1
0.992788 1
0.928303 1
0.739150 1
0.997978 1
0.957957 1
0.995322 1
0.994018 1
0.992596 1
0.957487 1
0.995611 1
0.996105 1
0.992189 1
0.964387 1
0.998149 1
0.987791 1
0.993092 1
0.872971 1
0.164654 1
0.996600 1
0.993213 1
0.962733 1
0.998744 1
0.995002 1
0.996909 1
0.888058 1
0.988237 1
0.987543 1
0.986805 1
0.991199 1
0.891998 1
0.992592 1
0.996914 1
0.904057 1
0.997391 1
0.179621 1
0.478336 1
0.970406 1
0.947387 1
0.990149 1
0.603548 1
0.991491 1
0.992425 1
0.985659 1
0.849856 1
0.995707 1
0.872049 1
0.974036 1
0.993706 1
0.928451 1
0.992258 1
0.999088 1
0.980186 1
0.984207 1
0.989957 1
0.992125 1
0.992789 1
0.929018 1
0.982740 1
0.979400 1
0.994099 1
0.995446 1
0.859890 1
0.995031 1
0.977515 1
0.822098 1
0.996602 1
0.921466 1
0.976456 1
0.973048 1
0.843526 1
0.978354 1
0.993755 1
0.992349 1
0.990068 1
0.995065 1
0.113697 1
0.579666 1
0.995921 1
0.099077 1
0.998612 1
0.994584 1
0.920089 1
0.969292 1
0.998861 1
0.996344 1
0.974082 1
0.985187 1
0.995289 1
0.961802 1
0.995691 1
0.004277 1
0.995927 1
0.987137 1
0.989354 1
0.986513 1
0.900450 1
0.998962 1
0.990415 1
0.994710 1
0.973881 1
0.849807 1
0.966782 1
0.997656 1
0.034890 1
0.982396 1
0.993262 1
0.999184 1
0.938315 1
0.982054 1
0.966270 1
0.999449 1
0.892165 1
0.989204 1
0.979134 1
0.892774 1
0.978019 1
0.996055 1
0.961743 1
0.723298 1
0.994853 1
0.991591 1
0.249197 1
0.997358 1
0.993657 1
0.999039 1
0.995003 1
0.994413 1
0.991952 1
0.996080 1
0.982919 1
0.996410 1
0.987708 1
0.988729 1
0.999292 1
0.987649 1
0.177947 1
0.992090 1
0.979681 1
0.740715 1
0.615145 1
0.992759 1
0.990985 1
0.977550 1
0.998607 1
0.968534 1
0.906356 1
0.992533 1
0.991159 1
0.983361 1
0.976123 1
0.997116 1
0.992829 1
0.401514 1
0.993441 1
0.994934 1
0.742165 1
0.043975 1
0.483961 1
0.946671 1
0.978021 1
0.700495 1
0.981214 1
0.836512 1
0.991419 1
0.989780 1
0.955530 1
0.535303 1
0.996104 1
0.958577 1
0.159432 1
0.286345 1
0.566311 1
0.906850 1
0.895298 1
0.974465 1
0.888611 1
0.967515 1
0.997290 1
0.775056 1
0.998767 1
0.810389 1
0.943475 1
0.995849 1
0.047380 1
0.992575 1
0.753009 1
0.051461 1
0.997797 1
0.732194 1
0.989061 1
0.997870 1
0.725385 1
0.993542 1
0.995768 1
0.024347 1
0.830096 1
0.999434 1
0.921970 1
0.967896 1
0.986756 1
0.979905 1
0.999032 1
0.987842 1
0.984116 1
0.417035 1
0.988023 1
0.996796 1
0.997655 1
0.983403 1
0.907138 1
0.972774 1
0.997265 1
0.808593 1
0.925586 1
0.992611 1
0.940950 1
0.542049 1
0.984484 1
0.890076 1
0.974786 1
0.995771 1
0.996801 1
0.991907 1
0.981257 1
0.976536 1
0.990699 1
0.993121 1
0.995588 1
0.979189 1
0.530108 1
0.942002 1
0.982352 1
0.953857 1
0.991657 1
0.126723 1
0.876727 1
0.722736 1
0.994855 1
0.982489 1
0.987582 1
0.995576 1
0.996105 1
0.972241 1
0.987789 1
0.983708 1
0.988293 1
0.985566 1
0.964635 1
0.988031 1
0.962577 1
0.974069 1
0.981649 1
0.979648 1
0.995451 1
0.148702 1
0.210902 1
0.986140 1
0.433377 1
0.990381 1
0.872781 1
0.999419 1
0.990914 1
0.966768 1
0.995089 1
0.986822 1
0.879110 1
0.987699 1
0.913833 1
0.510495 1
0.878585 1
0.648951 1
0.946344 1
0.993511 1
0.953368 1
0.960162 1
0.985715 1
0.995200 1
0.392156 1
0.983845 1
0.996289 1
0.977297 1
0.070912 1
0.038031 1
0.990324 1
0.740999 1
0.996137 1
0.482417 1
0.904861 1
0.938885 1
0.976213 1
0.004310 1
0.968935 1
0.995048 1
0.746845 1
0.123610 1
0.893936 1
0.967860 1
0.977401 1
0.981724 1
0.984101 1
0.974097 1
0.614372 1
0.991606 1
0.990508 1
0.955786 1
0.976178 1
0.999511 1
0.993851 1
0.966251 1
0.965943 1
0.755395 1
0.831217 1
0.999508 1
0.951534 1
0.767871 1
0.817223 1
0.439924 1
0.971501 1
0.999161 1
0.996888 1
0.998970 1
0.901322 1
0.983141 1
0.988231 1
0.991585 1
0.915786 1
0.999157 1
0.995413 1
0.997891 1
0.955492 1
0.984900 1
0.929802 1
0.941989 1
0.994965 1
0.946139 1
0.992351 1
0.046788 1
0.881072 1
0.949873 1
0.997995 1
0.393508 1
0.686236 1
0.996693 1
0.989087 1
0.985437 1
0.987315 1
0.995892 1
0.996963 1
0.960138 1
0.997655 1
0.940362 1
0.990732 1
0.912247 1
0.987981 1
0.987190 1
0.997345 1
0.850810 1
0.977516 1
0.999117 1
0.976631 1
0.756976 1
0.987183 1
0.992815 1
0.987592 1
0.244655 1
0.996198 1
0.696414 1
0.995050 1
0.995757 1
0.995163 1
0.140369 1
0.983317 1
0.997609 1
0.969816 1
0.897930 1
0.697103 1
0.992271 1
0.775832 1
0.626689 1
0.954801 1
0.962770 1
0.561660 1
0.994053 1
0.991355 1
0.937965 1
0.991613 1
0.898337 1
0.992711 1
0.990351 1
0.921858 1
0.999044 1
0.573849 1
0.994494 1
0.939368 1
0.989528 1
0.993219 1
0.992585 1
0.992120 1
0.894507 1
0.870389 1
0.091844 1
0.982010 1
0.615734 1
0.925177 1
0.994008 1
0.337875 1
0.775844 1
0.974621 1
0.998466 1
0.997331 1
0.393977 1
0.999150 1
0.987967 1
0.893454 1
0.996871 1
0.949883 1
0.938386 1
0.988743 1
0.989653 1
0.589479 1
0.912063 1
0.003360 1
0.316321 1
0.993485 1
0.978442 1
0.955008 1
0.192225 1
0.983754 1
0.586933 1
0.992889 1
0.999508 1
0.985020 1
0.979442 1
0.995636 1
0.985438 1
0.941464 1
0.999347 1
0.975778 1
0.992481 1
0.588210 1
0.998145 1
0.998927 1
0.999500 1
0.998988 1
0.982953 1
0.986502 1
0.828330 1
0.978194 1
0.665034 1
0.974202 1
0.986068 1
0.999232 1
0.933888 1
0.992678 1
0.998996 1
0.996032 1
0.470248 1
0.994501 1
0.708079 1
0.985118 1
0.995474 1
0.992444 1
0.989078 1
0.687029 1
0.960252 1
0.995875 1
0.987873 1
0.976792 1
0.995632 1
0.991536 1
0.949662 1
0.994280 1
0.985193 1
0.972118 1
0.994642 1
0.991288 1
0.994453 1
0.999070 1
0.986994 1
0.259070 1
0.997110 1
0.882929 1
0.987429 1
0.991694 1
0.488143 1
0.449379 1
0.996791 1
0.116601 1
0.993673 1
0.911112 1
0.987851 1
0.988266 1
0.996402 1
0.998957 1
0.995759 1
0.995945 1
0.993345 1
0.969174 1
0.982451 1
0.993266 1
0.984219 1
0.971371 1
0.982284 1
0.980891 1
0.456674 1
0.986430 1
0.989779 1
0.997912 1
0.985183 1
0.998961 1
0.990840 1
0.989510 1
0.935197 1
0.966174 1
0.940669 1
0.803285 1
0.982374 1
0.977119 1
0.897160 1
0.999512 1
0.994639 1
0.656567 1
0.606484 1
0.806059 1
0.971841 1
0.994702 1
0.996323 1
0.844284 1
0.964511 1
0.965320 1
0.994163 1
0.814491 1
0.989294 1
0.974597 1
0.991764 1
0.954353 1
0.995986 1
0.997696 1
0.988559 1
0.987861 1
0.981664 1
0.923129 1
0.943381 1
0.997666 1
0.979512 1
0.996372 1
0.086988 1
0.985373 1
0.996581 1
0.999470 1
0.961477 1
0.993471 1
0.883421 1
0.996624 1
0.994812 1
0.996620 1
0.976582 1
0.997540 1
0.998841 1
0.965889 1
0.995101 1
0.950840 1
0.913610 1
0.997957 1
0.985705 1
0.358484 1
0.983764 1
0.929007 1
0.993421 1
0.966138 1
0.552716 1
0.831099 1
0.039782 1
0.977262 1
0.985789 1
0.980687 1
0.997509 1
0.995987 1
0.994210 1
0.995256 1
0.473418 1
0.983262 1
0.954474 1
0.996165 1
0.999594 1
0.994837 1
0.816030 1
0.060725 1
0.996631 1
0.992450 1
0.623781 1
0.965295 1
0.994275 1
0.668943 1
0.403260 1
0.996488 1
0.755759 1
0.995611 1
0.690004 1
0.984876 1
0.954458 1
0.996431 1
0.990509 1
0.987089 1
0.996088 1
0.989850 1
0.838340 1
0.984712 1
0.076762 1
0.039460 1
0.991206 1
0.979479 1
0.999403 1
0.991247 1
0.996000 1
0.995998 1
0.992194 1
0.423161 1
0.995112 1
0.919937 1
0.385326 1
0.027105 1
0.995632 1
0.059946 1
0.993161 1
0.971038 1
0.993873 1
0.926057 1
0.998465 1
0.902244 1
0.995880 1
0.978794 1
0.976060 1
0.997907 1
0.953643 1
0.969211 1
0.999403 1
0.999249 1
0.312682 1
0.996294 1
0.999275 1
0.996895 1
0.276838 1
0.996113 1
0.381329 1
0.994408 1
0.992601 1
0.774615 1
0.022480 1
0.979539 1
0.966416 1
0.992322 1
0.052263 1
0.989963 1
0.994206 1
0.994405 1
0.993033 1
0.946483 1
0.655116 1
0.262376 1
0.997259 1
0.321198 1
0.954649 1
0.995929 1
0.990897 1
0.166293 1
0.736598 1
0.993142 1
0.988680 1
0.940458 1
0.982506 1
0.881955 1
0.682671 1
0.948698 1
0.996412 1
0.780959 1
0.934752 1
0.860063 1
0.994842 1
0.065506 1
0.988894 1
0.958929 1
0.789795 1
0.995978 1
0.995078 1
0.984608 1
0.996089 1
0.983107 1
0.991707 1
0.670209 1
0.877689 1
0.995073 1
0.925417 1
0.597546 1
0.585785 1
0.995423 1
0.944158 1
0.771987 1
0.996765 1
0.880495 1
0.992266 1
0.985512 1
0.999536 1
0.997179 1
0.897352 1
0.994798 1
0.997752 1
0.995905 1
0.855016 1
0.993968 1
0.996370 1
0.995888 1
0.990416 1
0.421397 1
0.993165 1
0.995691 1
0.987588 1
0.991080 1
0.790545 1
0.990757 1
0.991341 1
0.988419 1
0.994532 1
0.989450 1
0.115986 1
0.988858 1
0.641442 1
0.996461 1
0.976918 1
0.961074 1
0.998038 1
0.958782 1
0.994515 1
0.959874 1
0.107898 1
0.991699 1
0.970747 1
0.013516 1
0.810869 1
0.988622 1
0.996196 1
0.985476 1
0.980563 1
0.231526 1
0.991778 1
0.968354 1
0.994686 1
0.910024 1
0.466119 1
0.885559 1
0.952167 1
0.994376 1
0.971471 1
0.981357 1
0.988637 1
0.981300 1
0.990395 1
0.994818 1
0.053878 1
0.991119 1
0.827720 1
0.995808 1
0.988248 1
0.947809 1
0.990509 1
0.949402 1
0.996023 1
0.917850 1
0.994152 1
0.988985 1
0.999262 1
0.985269 1
0.061050 1
0.992697 1
0.992501 1
0.993170 1
0.946828 1
0.994332 1
0.981175 1
0.256313 1
0.959651 1
0.698418 1
0.991295 1
0.995183 1
0.991995 1
0.992668 1
0.998973 1
0.999182 1
0.993360 1
0.999278 1
0.987371 1
0.231098 1
0.994935 1
0.988801 1
0.993728 1
0.438032 1
0.982214 1
0.851695 1
0.996196 1
0.990781 1
0.994074 1
0.862965 1
0.993683 1
0.925514 1
0.958429 1
0.996553 1
0.993183 1
0.982939 1
0.993826 1
0.064884 1
0.984762 1
0.986417 1
0.962489 1
0.991330 1
0.317980 1
0.997046 1
0.991222 1
0.817565 1
0.977340 1
0.993491 1
0.973676 1
0.994923 1
0.983627 1
0.456635 1
0.172153 1
0.994277 1
0.856253 1
0.909771 1
0.987384 1
0.996434 1
0.898002 1
0.997298 1
0.974154 1
0.965431 1
0.967186 1
0.998823 1
0.979413 1
0.993407 1
0.932681 1
0.886203 1
0.325704 1
0.998944 1
0.906725 1
0.733101 1
0.881421 1
0.943496 1
0.996120 1
0.985236 1
0.868818 1
0.574570 1
0.892704 1
0.897896 1
0.995593 1
0.060351 1
0.997162 1
0.879758 1
0.956579 1
0.989189 1
0.995579 1
0.994546 1
0.988277 1
0.937735 1
0.988604 1
0.990698 1
0.982979 1
0.725591 1
0.973411 1
0.918899 1
0.971019 1
0.994231 1
0.984185 1
0.994140 1
0.987965 1
0.999260 1
0.992134 1
0.981113 1
0.992248 1
0.940190 1
0.999379 1
0.336518 1
0.202044 1
0.999232 1
0.999077 1
0.975478 1
0.971015 1
0.977796 1
0.830037 1
0.991079 1
0.994952 1
0.989365 1
0.989992 1
0.979807 1
0.827226 1
0.965813 1
0.988805 1
0.743634 1
0.996869 1
0.997141 1
0.996576 1
0.981115 1
0.996861 1
0.983685 1
0.083338 1
0.997592 1
0.988625 1
0.953022 1
0.069317 1
0.965864 1
0.995282 1
0.993799 1
0.991127 1
0.962382 1
0.973906 1
0.992652 1
0.938433 1
0.295128 1
0.991983 1
0.991236 1
0.999001 1
0.990686 1
0.977821 1
0.951155 1
0.991414 1
0.994820 1
0.952745 1
0.982269 1
0.988628 1
0.994927 1
0.834439 1
0.990766 1
0.968333 1
0.980174 1
0.998958 1
0.010725 1
0.999440 1
0.993761 1
0.986480 1
0.991730 1
0.607051 1
0.991388 1
0.851479 1
0.990331 1
0.997421 1
0.980008 1
0.976821 1
0.998302 1
0.611849 1
0.983621 1
0.985679 1
0.979456 1
0.995633 1
0.980399 1
0.975773 1
0.993405 1
0.996942 1
0.994877 1
0.982146 1
0.991769 1
0.987062 1
0.961923 1
0.988536 1
0.688769 1
0.993333 1
0.965799 1
0.836361 1
0.965632 1
0.991573 1
0.960096 1
0.989304 1
0.988798 1
0.979193 1
0.999458 1
0.231582 1
0.996621 1
0.923540 1
0.907938 1
0.981924 1
0.845327 1
0.987845 1
0.986707 1
0.997802 1
0.983878 1
0.972843 1
0.982232 1
0.985877 1
0.975971 1
0.363025 1
0.999319 1
0.987789 1
0.991227 1
0.996106 1
0.974682 1
0.970933 1
0.025643 1
0.999483 1
0.975008 1
0.987515 1
0.988141 1
0.979119 1
0.983950 1
0.956614 1
0.989142 1
0.822240 1
0.817164 1
0.819542 1
0.988305 1
0.977862 1
0.976787 1
0.935748 1
0.933771 1
0.403487 1
0.991394 1
0.889815 1
0.986628 1
0.906995 1
0.999050 1
0.881141 1
0.997233 1
0.996182 1
0.837386 1
0.994077 1
0.994183 1
0.976709 1
0.708606 1
0.995985 1
0.989671 1
0.347910 1
0.075108 1
0.989846 1
0.970113 1
0.789722 1
0.985366 1
0.995638 1
0.240921 1
0.952311 1
0.881233 1
0.990386 1
0.617343 1
0.985080 1
0.991047 1
0.980413 1
0.963063 1
0.975522 1
0.994123 1
0.874194 1
0.967864 1
0.999267 1
0.996242 1
0.976441 1
0.975546 1
0.996230 1
0.343241 1
0.037693 1
0.768566 1
0.981898 1
0.991372 1
0.993132 1
0.967448 1
0.991330 1
0.998480 1
0.991023 1
0.508803 1
0.993608 1
0.990251 1
0.009089 1
0.993805 1
0.992285 1
0.945530 1
0.613188 1
0.996194 1
0.969546 1
0.973302 1
0.988108 1
0.589551 1
0.994310 1
0.905579 1
0.980829 1
0.935844 1
0.995491 1
0.905052 1
0.992799 1
0.936685 1
0.991275 1
0.884039 1
0.998420 1
0.419355 1
0.990606 1
0.848385 1
0.970602 1
0.236291 1
0.999212 1
0.950837 1
0.994729 1
0.994649 1
0.123371 1
0.989436 1
0.993999 1
0.996456 1
0.985646 1
0.846117 1
0.996043 1
0.998911 1
0.999471 1
0.131986 1
0.982921 1
0.984830 1
0.994861 1
0.897389 1
0.985390 1
0.829146 1
0.997866 1
0.958171 1
0.994178 1
0.981194 1
0.044079 1
0.991008 1
0.018582 1
0.990397 1
0.989112 1
0.272712 1
0.968902 1
0.995075 1
0.980535 1
0.995314 1
0.985798 1
0.999063 1
0.931194 1
0.986899 1
0.994380 1
0.987665 1
0.996056 1
0.997078 1
0.999525 1
0.489681 1
0.996777 1
0.989082 1
0.854813 1
0.931415 1
0.961090 1
0.995859 1
0.955093 1
0.996578 1
0.982462 1
0.809268 1
0.344337 1
0.929732 1
0.181465 1
0.979455 1
0.994646 1
0.997545 1
0.994403 1
0.928674 1
0.996439 1
0.995470 1
0.648111 1
0.994861 1
0.408526 1
0.985564 1
0.074651 1
0.995919 1
0.994639 1
0.978192 1
0.025877 1
0.993841 1
0.959605 1
0.994824 1
0.996827 1
0.859793 1
0.999439 1
0.973125 1
0.823581 1
0.991427 1
0.717392 1
0.967050 1
0.999584 1
0.975173 1
0.993641 1
0.942513 1
0.250575 1
0.997458 1
0.957105 1
0.930346 1
0.999027 1
0.910417 1
0.992656 1
0.947839 1
0.762186 1
0.241742 1
0.989597 1
0.996537 1
0.993705 1
0.899160 1
0.802644 1
0.992963 1
0.695648 1
0.993559 1
0.993940 1
0.930134 1
0.300202 1
0.950532 1
0.996030 1
0.932393 1
0.992525 1
0.995406 1
0.986606 1
0.999304 1
0.902271 1
0.993172 1
0.987715 1
0.786103 1
0.872270 1
0.995190 1
0.988194 1
0.983912 1
0.594620 1
0.986264 1
0.964824 1
0.993713 1
0.999206 1
0.918244 1
0.999102 1
0.989000 1
0.993299 1
0.327345 1
0.997632 1
0.987003 1
0.995631 1
0.990945 1
0.039860 1
0.945261 1
0.036389 1
0.948277 1
0.998868 1
0.981040 1
0.676029 1
0.999439 1
0.997596 1
0.990269 1
0.966830 1
0.589479 1
0.431210 1
0.984524 1
0.958654 1
0.994447 1
0.989432 1
0.996185 1
0.975196 1
0.846019 1
0.971733 1
0.962639 1
0.997075 1
0.861654 1
0.816103 1
0.986662 1
0.970666 1
0.421883 1
0.879743 1
0.973216 1
0.993787 1
0.824941 1
0.963017 1
0.157731 1
0.992229 1
0.459035 1
0.992413 1
0.868985 1
0.699906 1
0.037882 1
0.992163 1
0.948602 1
0.991060 1
0.985254 1
0.996510 1
0.993634 1
0.967460 1
0.319373 1
0.982850 1
0.985952 1
0.993865 1
0.988390 1
0.777034 1
0.944732 1
0.959928 1
0.475538 1
0.972639 1
0.890672 1
0.367513 1
0.941214 1
0.969527 1
0.997068 1
0.896380 1
0.244712 1
0.968210 1
0.995732 1
0.990413 1
0.416885 1
0.826208 1
0.620456 1
0.978524 1
0.959894 1
0.547357 1
0.219278 1
0.968218 1
0.000000 1
0.946685 1
0.911832 1
0.322834 1
0.995770 1
0.219835 1
0.992401 1
0.993741 1
0.938830 1
0.962175 1
0.979863 1
0.894706 1
0.007304 1
0.991847 1
0.994141 1
0.993593 1
0.987004 1
0.317446 1
0.607192 1
0.993562 1
0.989520 1
0.634002 1
0.970969 1
0.997413 1
0.988117 1
0.990623 1
0.957781 1
0.900765 1
0.962308 1
0.029630 1
0.960082 1
0.954956 1
0.565085 1
0.662316 1
0.741665 1
0.461770 1
0.991368 1
0.789911 1
0.978667 1
0.979504 1
0.754322 1
0.031491 1
0.407196 1
0.992289 1
0.012024 1
0.954974 1
0.938015 1
0.996065 1
0.995880 1
0.421828 1
0.977505 1
0.918404 1
0.802757 1
0.999492 1
0.118743 1
0.934261 1
0.902211 1
0.989585 1
0.398558 1
0.993891 1
0.993690 1
0.996520 1
0.992335 1
0.956693 1
0.982022 1
0.963087 1
0.990610 1
0.934121 1
0.670226 1
0.927992 1
0.998653 1
0.993894 1
0.057151 1
0.076889 1
0.977030 1
0.806167 1
0.999553 1
0.539022 1
0.989796 1
0.977016 1
0.283731 1
0.993119 1
0.944412 1
0.989289 1
0.972090 1
0.991337 1
0.728604 1
0.988969 1
0.975162 1
0.983007 1
0.990352 1
0.824172 1
0.982442 1
0.980718 1
0.916797 1
0.398145 1
0.469251 1
0.834324 1
0.995700 1
0.991402 1
0.983635 1
0.795593 1
0.987005 1
0.514699 1
0.900857 1
0.983579 1
0.998187 1
0.977924 1
0.992426 1
0.969387 1
0.837038 1
0.773522 1
0.938632 1
0.994912 1
0.817362 1
0.996995 1
0.992748 1
0.990307 1
0.992300 1
0.985173 1
0.979777 1
0.990839 1
0.999462 1
0.878195 1
0.951638 1
0.992449 1
0.038365 1
0.986200 1
0.976854 1
0.913894 1
0.040895 1
0.999184 1
0.651925 1
0.989446 1
0.845749 1
0.883429 1
0.862822 1
0.850611 1
0.994850 1
0.997624 1
0.981439 1
0.987615 1
0.987016 1
0.981596 1
0.980897 1
0.992026 1
0.997141 1
0.930541 1
0.998262 1
0.989363 1
0.995671 1
0.998361 1
0.988109 1
0.057550 1
0.005780 1
0.953030 1
0.996222 1
0.007110 1
0.199505 1
0.930159 1
0.353855 1
0.994912 1
0.960154 1
0.994804 1
0.849247 1
0.974020 1
0.979698 1
0.992768 1
0.950309 1
0.943894 1
0.170958 1
0.987684 1
0.998527 1
0.848707 1
0.942620 1
0.996719 1
0.644788 1
0.988683 1
0.991091 1
0.996620 1
0.996438 1
0.998465 1
0.992422 1
0.986014 1
0.972342 1
0.988250 1
0.934809 1
0.999364 1
0.816692 1
0.886567 1
0.999508 1
0.880988 1
0.987225 1
0.954019 1
0.243013 1
0.996225 1
0.942888 1
0.545537 1
0.994393 1
0.667561 1
0.054688 1
0.988191 1
0.993755 1
0.993383 1
0.995422 1
0.999386 1
0.999045 1
0.473857 1
0.945929 1
0.916176 1
0.818367 1
0.993461 1
0.982199 1
0.998775 1
0.305567 1
0.994462 1
0.707550 1
0.438289 1
0.992267 1
0.988388 1
0.978728 1
0.989241 1
0.988306 1
0.983725 1
0.524572 1
0.671213 1
0.973413 1
0.977040 1
0.999408 1
0.944659 1
0.995574 1
0.986505 1
0.995080 1
0.635642 1
0.808599 1
0.887756 1
0.999354 1
0.989664 1
0.980878 1
0.995782 1
0.648099 1
0.835697 1
0.999431 1
0.999348 1
0.986212 1
0.995321 1
0.991728 1
0.792546 1
0.994783 1
0.996429 1
0.993544 1
0.327127 1
0.975993 1
0.996526 1
0.987196 1
0.999257 1
0.578251 1
0.995129 1
0.956618 1
0.999531 1
0.593991 1
0.853403 1
0.987764 1
0.991685 1
0.991716 1
0.995646 1
0.995940 1
0.982470 1
0.994653 1
0.170863 1
0.967201 1
0.942803 1
0.994932 1
0.999411 1
0.999602 1
0.983674 1
0.979417 1
0.988008 1
0.987354 1
0.998084 1
0.483292 1
0.958889 1
0.888710 1
0.415021 1
0.952730 1
0.755708 1
0.040332 1
0.543044 1
0.993350 1
0.708378 1
0.978754 1
0.996009 1
0.998844 1
0.995585 1
0.996707 1
0.984199 1
0.985048 1
0.997701 1
0.363788 1
0.331333 1
0.988831 1
0.997288 1
0.994919 1
0.990396 1
0.021502 1
0.990014 1
0.977536 1
0.660374 1
0.976710 1
0.888402 1
0.991545 1
0.970801 1
0.980944 1
0.964884 1
0.995717 1
0.997144 1
0.088992 1
0.991761 1
0.935181 1
0.998809 1
0.983474 1
0.994726 1
0.992467 1
0.653869 1
0.940888 1
0.970899 1
0.993579 1
0.846384 1
0.941118 1
0.996944 1
0.863394 1
0.985606 1
0.902575 1
0.998976 1
0.132019 1
0.991605 1
0.999201 1
0.985487 1
0.903997 1
0.913814 1
0.951225 1
0.995458 1
0.994041 1
0.972396 1
0.576869 1
0.947541 1
0.994042 1
0.984771 1
0.992553 1
0.859054 1
0.995425 1
0.939202 1
0.935496 1
0.997999 1
0.971823 1
0.983640 1
0.990989 1
0.998974 1
0.035026 1
0.978424 1
0.991998 1
0.995889 1
0.837506 1
0.996905 1
0.994907 1
0.012765 1
0.950356 1
0.996536 1
0.806402 1
0.994949 1
0.798066 1
0.964709 1
0.137760 1
0.993776 1
0.982381 1
0.968067 1
0.032745 1
0.118734 1
0.982002 1
0.984628 1
0.953917 1
0.920527 1
0.960661 1
0.880386 1
0.997734 1
0.815727 1
0.999343 1
0.972159 1
0.996617 1
0.069280 1
0.997944 1
0.969323 1
0.990149 1
0.447353 1
0.593241 1
0.574729 1
0.937500 1
0.799142 1
0.977378 1
0.992628 1
0.999275 1
0.982957 1
0.982928 1
0.812725 1
0.994160 1
0.925208 1
0.989918 1
0.992480 1
0.986750 1
0.986456 1
0.007964 1
0.977406 1
0.986531 1
0.311766 1
0.995370 1
0.971663 1
0.992277 1
0.994686 1
0.994401 1
0.993014 1
0.996285 1
0.996155 1
0.981051 1
0.962523 1
0.783499 1
0.401909 1
0.603999 1
0.996433 1
0.985505 1
0.997000 1
0.993671 1
0.996714 1
0.996199 1
0.987617 1
0.968878 1
0.990404 1
0.946720 1
0.994169 1
0.988702 1
0.999472 1
0.988607 1
0.997140 1
0.995968 1
0.990269 1
0.982488 1
0.490107 1
0.591617 1
0.979605 1
0.800995 1
0.699303 1
0.970499 1
0.894842 1
0.992958 1
0.962720 1
0.989834 1
0.834655 1
0.973595 1
0.998365 1
0.951460 1
0.989004 1
0.956505 1
0.968229 1
0.080599 1
0.994644 1
0.946547 1
0.996126 1
0.968208 1
0.987999 1
0.973603 1
0.987885 1
0.997155 1
0.969207 1
0.990947 1
0.991511 1
0.804447 1
0.999513 1
0.983881 1
0.970192 1
0.978718 1
0.843058 1
0.611861 1
0.993353 1
0.996132 1
0.993144 1
0.777454 1
0.874338 1
0.074212 1
0.988542 1
0.979079 1
0.976389 1
0.983622 1
0.977360 1
0.964173 1
0.800918 1
0.991540 1
0.986429 1
0.352034 1
0.999070 1
0.978923 1
0.984915 1
0.423035 1
0.995173 1
0.996825 1
0.996607 1
0.995415 1
0.990549 1
0.999383 1
0.997838 1
0.475842 1
0.988992 1
0.086597 1
0.985293 1
0.725303 1
0.994067 1
0.148420 1
0.992444 1
0.046367 1
0.992901 1
0.999307 1
0.993828 1
0.997781 1
0.992738 1
0.991008 1
0.146130 1
0.961240 1
0.223111 1
0.989693 1
0.978545 1
0.996675 1
0.993268 1
0.992556 1
0.198013 1
0.603336 1
0.992933 1
0.994609 1
0.926393 1
0.997928 1
0.994145 1
0.993945 1
0.991460 1
0.975633 1
0.962903 1
0.853828 1
0.992981 1
0.978604 1
0.937652 1
0.978885 1
0.966017 1
0.974884 1
0.325242 1
0.690752 1
0.998934 1
0.996996 1
0.928460 1
0.968678 1
0.196149 1
0.811471 1
0.992984 1
0.981364 1
0.140663 1
0.951952 1
0.984551 1
0.818362 1
0.982369 1
0.991513 1
0.380084 1
0.857242 1
0.997278 1
0.982178 1
0.999453 1
0.996097 1
0.999436 1
0.937632 1
0.970645 1
0.990989 1
0.972639 1
0.653907 1
0.986767 1
0.616519 1
0.985283 1
0.991116 1
0.996252 1
0.993308 1
0.998525 1
0.985861 1
0.971122 1
0.991852 1
0.845699 1
0.555457 1
0.998847 1
0.973718 1
0.800151 1
0.930875 1
0.009858 1
0.174819 1
0.810542 1
0.995330 1
0.996839 1
0.605321 1
0.554002 1
0.990424 1
0.978728 1
0.993235 1
0.993591 1
0.925580 1
0.975027 1
0.377442 1
0.974343 1
0.989276 1
0.650704 1
0.254082 1
0.004040 1
0.991747 1
0.992085 1
0.862121 1
0.993021 1
0.982024 1
0.986067 1
0.997125 1
0.899571 1
0.998930 1
0.988752 1
0.856759 1
0.978996 1
0.957924 1
0.986911 1
0.983169 1
0.995530 1
0.995223 1
0.967252 1
0.995234 1
0.962339 1
0.428517 1
0.982648 1
0.994442 1
0.986122 1
0.986042 1
0.995736 1
0.983056 1
0.994503 1
0.941520 1
0.995564 1
0.983123 1
0.982883 1
0.995611 1
0.991156 1
0.897573 1
0.703053 1
0.997791 1
0.988297 1
0.981726 1
0.569309 1
0.993768 1
0.987432 1
0.991762 1
0.998984 1
0.985282 1
0.989684 1
0.992967 1
0.987060 1
0.953083 1
0.936824 1
0.978251 1
0.975422 1
0.115291 1
0.885096 1
0.997452 1
0.947810 1
0.994866 1
0.979360 1
0.956948 1
0.995025 1
0.999287 1
0.208470 1
0.995645 1
0.986776 1
0.565963 1
0.999175 1
0.968085 1
0.469954 1
0.985710 1
0.921874 1
0.957070 1
0.992767 1
0.982748 1
0.990131 1
0.960412 1
0.312314 1
0.996885 1
0.940975 1
0.991321 1
0.992780 1
0.899364 1
0.937081 1
0.429990 1
0.988103 1
0.543650 1
0.975616 1
0.671357 1
0.830908 1
0.045120 1
0.988086 1
0.918149 1
0.742322 1
0.973094 1
0.990740 1
0.973136 1
0.078806 1
0.996907 1
0.855822 1
0.999415 1
0.235454 1
0.964004 1
0.962558 1
0.986950 1
0.999470 1
0.967824 1
0.997319 1
0.940510 1
0.996457 1
0.510757 1
0.006959 1
0.790579 1
0.996877 1
0.934317 1
0.995678 1
0.826633 1
0.878001 1
0.994167 1
0.996076 1
0.990453 1
0.969774 1
0.986502 1
0.013310 1
0.048452 1
0.694712 1
0.635853 1
0.999390 1
0.995105 1
0.999239 1
0.975801 1
0.556013 1
0.984645 1
0.995394 1
0.951879 1
0.996870 1
0.990560 1
0.996083 1
0.830472 1
0.519655 1
0.995173 1
0.991847 1
0.993001 1
0.330500 1
0.911573 1
0.858130 1
0.995579 1
0.092777 1
0.235884 1
0.998556 1
0.832773 1
0.986819 1
0.982487 1
0.856866 1
0.999364 1
0.993439 1
0.996042 1
0.989709 1
0.964335 1
0.929964 1
0.995650 1
0.944537 1
0.979891 1
0.689097 1
0.967786 1
0.998917 1
0.964483 1
0.988734 1
0.937298 1
0.689894 1
0.844984 1
0.997632 1
0.996749 1
0.909981 1
0.984304 1
0.926107 1
0.943221 1
0.987025 1
0.986905 1
0.980647 1
0.899138 1
0.987620 1
0.988729 1
0.822019 1
0.949252 1
0.028258 1
0.940478 1
0.998309 1
0.992620 1
0.997305 1
0.969802 1
0.972650 1
0.965991 1
0.937264 1
0.991271 1
0.383827 1
0.668520 1
0.986223 1
0.996746 1
0.996548 1
0.593835 1
0.968339 1
0.992281 1
0.937882 1
0.990600 1
0.997520 1
0.992665 1
0.989892 1
0.118842 1
0.946355 1
0.983443 1
0.892431 1
0.961133 1
0.988323 1
0.989941 1
0.537293 1
0.986411 1
0.996698 1
0.992272 1
0.406945 1
0.192275 1
0.991907 1
0.996118 1
0.995641 1
0.993773 1
0.982209 1
0.804205 1
0.987223 1
0.942446 1
0.981997 1
0.979769 1
0.006679 1
0.172510 1
0.993378 1
0.994755 1
0.281334 1
0.932744 1
0.999063 1
0.993246 1
0.673225 1
0.965872 1
0.993972 1
0.990239 1
0.996670 1
0.993566 1
0.939410 1
0.993951 1
0.989981 1
0.875610 1
0.949739 1
0.607041 1
0.973584 1
0.997621 1
0.966403 1
0.170942 1
0.965739 1
0.997642 1
0.994360 1
0.994177 1
0.999275 1
0.966143 1
0.927125 1
0.988069 1
0.990508 1
0.905457 1
0.993380 1
0.976537 1
0.990481 1
0.982115 1
0.991297 1
0.995553 1
0.962409 1
0.946913 1
0.999347 1
0.995897 1
0.987452 1
0.990031 1
0.991077 1
0.997041 1
0.290436 1
0.993138 1
0.921599 1
0.932827 1
0.988702 1
0.990936 1
0.978660 1
0.951113 1
0.983500 1
0.988048 1
0.852050 1
0.249061 1
0.991496 1
0.954365 1
0.768604 1
0.995517 1
0.992205 1
0.977370 1
0.988324 1
0.999497 1
0.006265 1
0.996544 1
0.994513 1
0.969722 1
0.998151 1
0.727634 1
0.997614 1
0.992934 1
0.941393 1
0.980435 1
0.003329 1
0.993098 1
0.997077 1
0.983697 1
0.979274 1
0.935643 1
0.388813 1
0.927355 1
0.999127 1
0.998779 1
0.261329 1
0.527157 1
0.966914 1
0.990754 1
0.076994 1
0.982637 1
0.969823 1
0.995371 1
0.660448 1
0.968002 1
0.893416 1
0.539377 1
0.384544 1
0.932580 1
0.986488 1
0.999107 1
0.988855 1
0.996015 1
0.988598 1
0.995761 1
0.949525 1
0.995844 1
0.981103 1
0.563210 1
0.995128 1
0.994735 1
0.967603 1
0.960663 1
0.989332 1
0.875267 1
0.992462 1
0.995343 1
0.993427 1
0.023455 1
0.987221 1
0.986423 1
0.988323 1
0.714550 1
0.425103 1
0.986344 1
0.993432 1
0.980274 1
0.952600 1
0.993670 1
0.958846 1
0.976102 1
0.910413 1
0.999359 1
0.992426 1
0.024422 1
0.980125 1
0.997252 1
0.995839 1
0.992261 1
0.145023 1
0.200105 1
0.942006 1
0.989564 1
0.996575 1
0.988673 1
0.977331 1
0.980603 1
0.992746 1
0.978138 1
0.996417 1
0.973749 1
0.816325 1
0.940260 1
0.994101 1
0.712823 1
0.907589 1
0.981362 1
0.828453 1
0.993293 1
0.917114 1
0.918072 1
0.994316 1
0.999334 1
0.990147 1
0.987595 1
0.994404 1
0.994961 1
0.993147 1
0.831161 1
0.982997 1
0.996676 1
0.997199 1
0.860331 1
0.978273 1
0.938384 1
0.997130 1
0.998540 1
0.998247 1
0.992319 1
0.995561 1
0.999308 1
0.999504 1
0.993545 1
0.987121 1
0.603896 1
0.903551 1
0.227083 1
0.103626 1
0.498260 1
0.995488 1
0.991781 1
0.996386 1
0.986960 1
0.987017 1
0.981304 1
0.988074 1
0.998802 1
0.905829 1
0.988864 1
0.364446 1
0.976644 1
0.822061 1
0.985038 1
0.960096 1
0.998615 1
0.996338 1
0.986890 1
0.851116 1
0.976674 1
0.972015 1
0.993791 1
0.991125 1
0.751479 1
0.008719 1
0.941437 1
0.995267 1
0.989814 1
0.996827 1
0.990234 1
0.205706 1
0.927353 1
0.950935 1
0.959313 1
0.995894 1
0.932016 1
0.985704 1
0.992808 1
0.937594 1
0.999352 1
0.995450 1
0.999225 1
0.994042 1
0.631199 1
0.959599 1
0.990327 1
0.991368 1
0.087128 1
0.997093 1
0.938550 1
0.997601 1
0.997012 1
0.314291 1
0.982615 1
0.989058 1
0.994037 1
0.371721 1
0.992179 1
0.993977 1
0.998399 1
0.924235 1
0.970359 1
0.991408 1
0.992042 1
0.985603 1
0.996648 1
0.399620 1
0.993063 1
0.929924 1
0.735128 1
0.630919 1
0.972683 1
0.984482 1
0.995118 1
0.198096 1
0.996988 1
0.343777 1
0.952136 1
0.944532 1
0.461186 1
0.822325 1
0.988026 1
0.975880 1
0.933119 1
0.995447 1
0.987183 1
0.719676 1
0.642671 1
0.990034 1
0.956178 1
0.997787 1
0.981987 1
0.995174 1
0.999064 1
0.985009 1
0.996950 1
0.961964 1
0.914654 1
0.996297 1
0.952440 1
0.997780 1
0.537472 1
0.198874 1
0.995127 1
0.542734 1
0.057728 1
0.898147 1
0.996676 1
0.233363 1
0.994610 1
0.993737 1
0.971346 1
0.978053 1
0.986513 1
0.978358 1
0.959862 1
0.972257 1
0.997419 1
0.102244 1
0.995651 1
0.991709 1
0.647122 1
0.996599 1
0.998411 1
0.591321 1
0.997184 1
0.992570 1
0.904787 1
0.545938 1
0.362833 1
0.949980 1
0.992057 1
0.998589 1
0.991580 1
0.965995 1
0.991085 1
0.763036 1
0.982929 1
0.986662 1
0.993609 1
0.994242 1
0.994104 1
0.765153 1
0.975708 1
0.358007 1
0.987538 1
0.986119 1
0.967771 1
0.991053 1
0.991842 1
0.862485 1
0.995037 1
0.998056 1
0.996001 1
0.886883 1
0.981256 1
0.500887 1
0.349581 1
0.081854 1
0.992018 1
0.998874 1
0.978982 1
0.988551 1
0.948977 1
0.986274 1
0.996546 1
0.845663 1
0.955449 1
0.979889 1
0.981956 1
0.932236 1
0.470404 1
0.995199 1
0.977394 1
0.066770 1
0.996308 1
0.993446 1
0.998779 1
0.920067 1
0.994489 1
0.994563 1
0.996941 1
0.851940 1
0.993790 1
0.106363 1
0.968380 1
0.976767 1
0.961619 1
0.972220 1
0.996098 1
0.994407 1
0.995472 1
0.865952 1
0.781272 1
0.999051 1
0.996051 1
0.999528 1
0.987388 1
0.987672 1
0.228399 1
0.995245 1
0.213833 1
0.910742 1
0.997850 1
0.986260 1
0.996803 1
0.995544 1
0.717330 1
0.990241 1
0.865448 1
0.137645 1
0.006410 1
0.985575 1
0.955836 1
0.927920 1
0.991800 1
0.956429 1
0.990641 1
0.071779 1
0.998136 1
0.227897 1
0.957272 1
0.413508 1
0.995212 1
0.991551 1
0.987481 1
0.983354 1
0.986435 1
0.995577 1
0.991178 1
0.972751 1
0.812596 1
0.966502 1
0.986318 1
0.989405 1
0.970254 1
0.981873 1
0.010370 1
0.977206 1
0.111130 1
0.992244 1
0.998039 1
0.996250 1
0.991817 1
0.996068 1
0.998529 1
0.975507 1
0.990650 1
0.978463 1
0.957521 1
0.723703 1
0.582047 1
0.991393 1
0.972549 1
0.920160 1
0.791950 1
0.981987 1
0.974557 1
0.854632 1
0.978584 1
0.906519 1
0.995396 1
0.993305 1
0.148453 1
0.996206 1
0.967110 1
0.099360 1
0.989042 1
0.994744 1
0.907320 1
0.992327 1
0.980871 1
0.999218 1
0.606393 1
0.994059 1
0.922608 1
0.989743 1
0.921023 1
0.990685 1
0.889910 1
0.891325 1
0.937857 1
0.999347 1
0.991039 1
0.665891 1
0.992228 1
0.947779 1
0.925594 1
0.995168 1
0.970763 1
0.995958 1
0.991828 1
0.975450 1
0.989765 1
0.328348 1
0.989357 1
0.997663 1
0.994992 1
0.932959 1
0.207632 1
0.931400 1
0.988420 1
0.987066 1
0.995114 1
0.985852 1
0.979546 1
0.973472 1
0.992252 1
0.993081 1
0.935588 1
0.245609 1
0.985763 1
0.988426 1
0.999395 1
0.999139 1
0.988069 1
0.997082 1
0.985139 1
0.995440 1
0.998308 1
0.995238 1
0.686285 1
0.962577 1
0.643861 1
0.936342 1
0.984210 1
0.995239 1
0.933356 1
0.977635 1
0.991233 1
0.987348 1
0.064596 1
0.990807 1
0.923849 1
0.965630 1
0.992091 1
0.029442 1
0.996414 1
0.987622 1
0.980040 1
0.461223 1
0.989851 1
0.993984 1
0.982606 1
0.727682 1
0.942196 1
0.990906 1
0.995243 1
0.993017 1
0.990135 1
0.986159 1
0.983560 1
0.986990 1
0.982497 1
0.970270 1
0.906597 1
0.952249 1
0.951588 1
0.948765 1
0.977558 1
0.993867 1
0.951622 1
0.937851 1
0.924993 1
0.653644 1
0.991364 1
0.995007 1
0.932007 1
0.999342 1
0.987378 1
0.037476 1
0.974079 1
0.974629 1
0.988615 1
0.025120 1
0.983258 1
0.988074 1
0.994076 1
0.641304 1
0.990580 1
0.011590 1
0.999462 1
0.987441 1
0.086471 1
0.992537 1
0.989972 1
0.647681 1
0.997292 1
0.687856 1
0.990376 1
0.987762 1
0.997008 1
0.984450 1
0.533615 1
0.841025 1
0.978062 1
0.148527 1
0.995725 1
0.991268 1
0.985992 1
0.999413 1
0.994071 1
0.880360 1
0.615214 1
0.996370 1
0.766466 1
0.711366 1
0.993188 1
0.902998 1
0.986452 1
0.923918 1
0.940310 1
0.166494 1
0.147308 1
0.999430 1
0.998856 1
0.968933 1
0.967007 1
0.978732 1
0.985001 1
0.979024 1
0.947312 1
0.957298 1
0.985573 1
0.977811 1
0.957719 1
0.999220 1
0.992229 1
0.999381 1
0.111297 1
0.998209 1
0.991250 1
0.009204 1
0.996658 1
0.898865 1
0.976591 1
0.970915 1
0.944551 1
0.990632 1
0.982348 1
0.646122 1
0.992660 1
0.991063 1
0.920059 1
0.956501 1
0.990636 1
0.999314 1
0.945178 1
0.514404 1
0.952747 1
0.998560 1
0.989700 1
0.989481 1
0.062903 1
0.971855 1
0.992472 1
0.993116 1
0.987031 1
0.940477 1
0.928830 1
0.986997 1
0.983937 1
0.999239 1
0.992689 1
0.920843 1
0.983993 1
0.812022 1
0.988208 1
0.212997 1
0.993091 1
0.995223 1
0.994712 1
0.945654 1
0.963857 1
0.792176 1
0.975334 1
0.994686 1
0.990988 1
0.316216 1
0.996631 1
0.998631 1
0.049576 1
0.939161 1
0.991397 1
0.992437 1
0.959024 1
0.989149 1
0.983183 1
0.938860 1
0.996783 1
0.987970 1
0.994102 1
0.922446 1
0.996882 1
0.998397 1
0.937789 1
0.735565 1
0.059980 1
0.998162 1
0.892760 1
0.870237 1
0.922218 1
0.996661 1
0.999032 1
0.944080 1
0.927198 1
0.994471 1
0.993350 1
0.984630 1
0.995347 1
0.994537 1
0.932254 1
0.950863 1
0.997613 1
0.999246 1
0.996837 1
0.980295 1
0.952121 1
0.994520 1
0.982296 1
0.806026 1
0.972151 1
0.995107 1
0.092048 1
0.694662 1
0.070542 1
0.977534 1
0.936432 1
0.992081 1
0.992624 1
0.364340 1
0.987706 1
0.272288 1
0.993735 1
0.831497 1
0.972915 1
0.871619 1
0.989258 1
0.981948 1
0.996341 1
0.965619 1
0.936486 1
0.491544 1
0.990957 1
0.994276 1
0.994488 1
0.990823 1
0.999106 1
0.992093 1
0.995514 1
0.991467 1
0.841350 1
0.997426 1
0.990974 1
0.479662 1
0.984207 1
0.997878 1
0.354720 1
0.161415 1
0.995139 1
0.981659 1
0.957974 1
0.969035 1
0.994872 1
0.998092 1
0.977401 1
0.995809 1
0.982942 1
0.290359 1
0.995196 1
0.972802 1
0.989457 1
0.964616 1
0.990950 1
0.997843 1
0.945897 1
0.907976 1
0.995567 1
0.984962 1
0.988349 1
0.993965 1
0.994337 1
0.018511 1
0.993849 1
0.987165 1
0.990704 1
0.995901 1
0.989290 1
0.783739 1
0.805000 1
0.946627 1
0.980068 1
0.981924 1
0.985990 1
0.993212 1
0.977973 1
0.805726 1
0.993652 1
0.988285 1
0.989009 1
0.677082 1
0.996559 1
0.995275 1
0.652104 1
0.462002 1
0.113581 1
0.086582 1
0.806785 1
0.999541 1
0.999309 1
0.998405 1
0.583216 1
0.997445 1
0.990447 1
0.976914 1
0.885567 1
0.992977 1
0.084077 1
0.943217 1
0.912830 1
0.835160 1
0.996693 1
0.450442 1
0.994994 1
0.982961 1
0.968006 1
0.987141 1
0.987689 1
0.992451 1
0.130908 1
0.995156 1
0.995922 1
0.965552 1
0.844038 1
0.846126 1
0.987072 1
0.991943 1
0.988137 1
0.936782 1
0.989863 1
0.995704 1
0.992410 1
0.999449 1
0.988267 1
0.662659 1
0.953491 1
0.998686 1
0.181991 1
0.989075 1
0.996680 1
0.982573 1
0.968294 1
0.986411 1
0.991629 1
0.999444 1
0.959469 1
0.994756 1
0.947518 1
0.999374 1
0.993582 1
0.313594 1
0.101988 1
0.998135 1
0.973408 1
0.969869 1
0.873374 1
0.421147 1
0.999476 1
0.997404 1
0.991402 1
0.999018 1
0.990136 1
0.996398 1
0.995801 1
0.992809 1
0.976472 1
0.997753 1
0.959712 1
0.989828 1
0.993344 1
0.742280 1
0.989650 1
0.993050 1
0.951214 1
0.973587 1
0.968416 1
0.946484 1
0.952673 1
0.958190 1
0.995016 1
0.980677 1
0.990815 1
0.998965 1
0.920553 1
0.986853 1
0.979255 1
0.994828 1
0.967105 1
0.989743 1
0.977999 1
0.807281 1
0.993632 1
0.741640 1
0.309045 1
0.012964 1
0.994648 1
0.552170 1
0.942790 1
0.996169 1
0.986426 1
0.710428 1
0.873564 1
0.999558 1
0.997730 1
0.990944 1
0.995663 1
0.994946 1
0.708459 1
0.991759 1
0.996404 1
0.995765 1
0.926189 1
0.976494 1
0.979505 1
0.954481 1
0.398130 1
0.993324 1
0.988995 1
0.978574 1
0.993295 1
0.853324 1
0.981310 1
0.991428 1
0.998946 1
0.994006 1
0.926218 1
0.033840 1
0.994146 1
0.866512 1
0.994598 1
0.991458 1
0.888035 1
0.910685 1
0.985752 1
0.869506 1
0.985053 1
0.986670 1
0.983897 1
0.988328 1
0.998859 1
0.982317 1
0.999528 1
0.992895 1
0.934510 1
0.391333 1
0.979707 1
0.945188 1
0.831929 1
0.983794 1
0.928324 1
0.950387 1
0.716263 1
0.979629 1
0.999367 1
0.972209 1
0.978121 1
0.984890 1
0.986845 1
0.983841 1
0.996408 1
0.307372 1
0.977452 1
0.975706 1
0.981516 1
0.979155 1
0.986345 1
0.959457 1
0.871927 1
0.992642 1
0.995353 1
0.992891 1
0.610597 1
0.971375 1
0.995015 1
0.998902 1
0.994843 1
0.969577 1
0.961216 1
0.682782 1
0.949865 1
0.994336 1
0.996105 1
0.997268 1
0.147155 1
0.981175 1
0.924683 1
0.999120 1
0.936253 1
0.979129 1
0.974740 1
0.984851 1
0.565951 1
0.991974 1
0.988534 1
0.995636 1
0.964963 1
0.980668 1
0.999398 1
0.999199 1
0.988139 1
0.059983 1
0.983545 1
0.617477 1
0.971318 1
0.990454 1
0.983963 1
0.989953 1
0.986384 1
0.993718 1
0.994882 1
0.946084 1
0.526670 1
0.978983 1
0.936825 1
0.876243 1
0.990902 1
0.985254 1
0.997683 1
0.981729 1
0.770684 1
0.966632 1
0.290023 1
0.703200 1
0.992799 1
0.985380 1
0.967584 1
0.997085 1
0.994704 1
0.995216 1
0.998182 1
0.996344 1
0.988487 1
0.040094 1
0.990711 1
0.993401 1
0.339936 1
0.267673 1
0.969226 1
0.999343 1
0.721261 1
0.526661 1
0.990040 1
0.997360 1
0.966051 1
0.999274 1
0.993457 1
0.993482 1
0.987083 1
0.986070 1
0.998255 1
0.020771 1
0.982234 1
0.986842 1
0.958138 1
0.974391 1
0.997483 1
0.970529 1
0.992769 1
0.995088 1
0.954435 1
0.932257 1
0.986677 1
0.861673 1
0.982234 1
0.944240 1
0.992956 1
0.999268 1
0.961378 1
0.982933 1
0.272735 1
0.966737 1
0.498677 1
0.982306 1
0.978888 1
0.991788 1
0.941766 1
0.979430 1
0.993207 1
0.732293 1
0.994333 1
0.875859 1
0.980235 1
0.605930 1
0.988481 1
0.994964 1
0.943987 1
0.994817 1
0.161068 1
0.954369 1
0.992424 1
0.992096 1
0.771031 1
0.972006 1
0.995857 1
0.833376 1
0.904866 1
0.940130 1
0.994468 1
0.983494 1
0.985389 1
0.993715 1
0.956586 1
0.993655 1
0.991226 1
0.787989 1
0.971192 1
0.977446 1
0.981162 1
0.945399 1
0.961620 1
0.711801 1
0.066208 1
0.992948 1
0.812645 1
0.935558 1
0.985470 1
0.986960 1
0.988443 1
0.076128 1
0.990406 1
0.399036 1
0.995927 1
0.981812 1
0.976645 1
0.622308 1
0.990435 1
0.949309 1
0.723304 1
0.864089 1
0.991292 1
0.995653 1
0.996043 1
0.894171 1
0.643583 1
0.994129 1
0.317331 1
0.997753 1
0.912545 1
0.798404 1
0.814154 1
0.983993 1
0.992783 1
0.994912 1
0.974500 1
0.996318 1
0.985896 1
0.995015 1
0.851314 1
0.976483 1
0.979250 1
0.995758 1
0.985196 1
0.951467 1
0.993885 1
0.990251 1
0.992501 1
0.864216 1
0.986512 1
0.159154 1
0.966585 1
0.981419 1
0.963648 1
0.778124 1
0.990004 1
0.975533 1
0.993773 1
0.990385 1
0.098170 1
0.989114 1
0.978551 1
0.991756 1
0.981854 1
0.923277 1
0.989257 1
0.915403 1
0.980504 1
0.951507 1
0.988237 1
0.991221 1
0.988073 1
0.824383 1
0.541300 1
0.971780 1
0.988923 1
0.971238 1
0.344389 1
0.987623 1
0.981567 1
0.999537 1
0.998394 1
0.847971 1
0.992636 1
0.993644 1
0.990557 1
0.988221 1
0.990744 1
0.976401 1
0.405060 1
0.698665 1
0.990163 1
0.996162 1
0.994528 1
0.974869 1
0.992826 1
0.767981 1
0.989444 1
0.937382 1
0.993448 1
0.993967 1
0.013734 1
0.981092 1
0.272702 1
0.734161 1
0.040467 1
0.990716 1
0.548933 1
0.987226 1
0.975728 1
0.989839 1
0.986267 1
0.996606 1
0.987168 1
0.997819 1
0.991155 1
0.985967 1
0.996226 1
0.988546 1
0.992235 1
0.881153 1
0.992474 1
0.990406 1
0.989570 1
0.998406 1
0.614633 1
0.492777 1
0.991184 1
0.005441 1
0.777368 1
0.530583 1
0.984101 1
0.981662 1
0.037711 1
0.994579 1
0.506649 1
0.947340 1
0.961348 1
0.970740 1
0.999339 1
0.996645 1
0.954697 1
0.992176 1
0.158972 1
0.013166 1
0.792662 1
0.981491 1
0.991141 1
0.846664 1
0.951959 1
0.996234 1
0.986679 1
0.990345 1
0.981856 1
0.999030 1
0.997639 1
0.885824 1
0.997515 1
0.988087 1
0.984490 1
0.989525 1
0.964105 1
0.943500 1
0.002320 1
0.966233 1
0.967368 1
0.996625 1
0.982916 1
0.534243 1
0.966411 1
0.997319 1
0.839719 1
0.974297 1
0.864503 1
0.476235 1
0.976665 1
0.992051 1
0.969320 1
0.984987 1
0.986740 1
0.959166 1
0.961296 1
0.984455 1
0.040610 1
0.825167 1
0.706921 1
0.990684 1
0.443922 1
0.811790 1
0.977165 1
0.993845 1
0.834226 1
0.975172 1
0.994391 1
0.993626 1
0.796805 1
0.960474 1
0.535212 1
0.743732 1
0.975856 1
0.992481 1
0.999410 1
0.903591 1
0.982852 1
0.915532 1
0.987956 1
0.988140 1
0.663229 1
0.059493 1
0.986159 1
0.989491 1
0.991843 1
0.994349 1
0.044858 1
0.989565 1
0.988823 1
0.989453 1
0.993974 1
0.973550 1
0.995547 1
0.979848 1
0.995333 1
0.970770 1
0.997094 1
0.981143 1
0.994568 1
0.977922 1
0.691331 1
0.984922 1
0.968237 1
0.961352 1
0.998689 1
0.989639 1
0.810590 1
0.995789 1
0.993669 1
0.868044 1
0.282651 1
0.399120 1
0.957138 1
0.976270 1
0.876899 1
0.989161 1
0.864950 1
0.983981 1
0.914677 1
0.987396 1
0.897986 1
0.961489 1
0.999425 1
0.990172 1
0.822373 1
0.997100 1
0.979768 1
0.980295 1
0.990853 1
0.992507 1
0.994821 1
0.949515 1
0.982255 1
0.941708 1
0.969677 1
0.987177 1
0.851486 1
0.727218 1
0.994369 1
0.946976 1
0.977125 1
0.975962 1
0.969079 1
0.938741 1
0.182941 1
0.999378 1
0.982755 1
0.988487 1
0.989225 1
0.986617 1
0.979826 1
0.986621 1
0.802250 1
0.993610 1
0.972653 1
0.969837 1
0.973921 1
0.985961 1
0.998690 1
0.986258 1
0.996041 1
0.979912 1
0.805637 1
0.987142 1
0.999514 1
0.994916 1
0.013022 1
0.982617 1
0.999229 1
0.954440 1
0.978248 1
0.704072 1
0.995543 1
0.309106 1
0.972025 1
0.980417 1
0.970093 1
0.907086 1
0.985293 1
0.997204 1
0.995581 1
0.959363 1
0.982433 1
0.996339 1
0.990534 1
0.998654 1
0.745625 1
0.996056 1
0.956046 1
0.996516 1
0.984830 1
0.976450 1
0.970984 1
0.997739 1
0.968888 1
0.960051 1
0.998865 1
0.004813 1
0.242585 1
0.969775 1
0.926280 1
0.996155 1
0.991725 1
0.912312 1
0.987564 1
0.938118 1
0.995688 1
0.987701 1
0.970636 1
0.999311 1
0.997651 1
0.993709 1
0.957276 1
0.778347 1
0.972873 1
0.999287 1
0.858599 1
0.990184 1
0.991486 1
0.054386 1
0.781957 1
0.623799 1
0.994953 1
0.011199 1
0.998874 1
0.678377 1
0.996817 1
0.998528 1
0.996345 1
0.998007 1
0.999181 1
0.201868 1
0.995754 1
0.991972 1
0.485399 1
0.995186 1
0.979285 1
0.995764 1
0.980544 1
0.204054 1
0.999104 1
0.990869 1
0.918490 1
0.959973 1
0.999426 1
0.585297 1
0.996249 1
0.064309 1
0.994062 1
0.992504 1
0.920025 1
0.241628 1
0.535242 1
0.965021 1
0.995341 1
0.982228 1
0.961463 1
0.979329 1
0.994999 1
0.997025 1
0.951155 1
0.213266 1
0.954364 1
0.988565 1
0.992434 1
0.948712 1
0.982826 1
0.594047 1
0.996055 1
0.997637 1
0.989100 1
0.991550 1
0.426053 1
0.977882 1
0.990184 1
0.997846 1
0.999241 1
0.993709 1
0.999377 1
0.993487 1
0.946641 1
0.994294 1
0.577966 1
0.996335 1
0.990663 1
0.985426 1
0.975403 1
0.984921 1
0.995824 1
0.993437 1
0.832172 1
0.994655 1
0.997358 1
0.995803 1
0.156909 1
0.994229 1
0.943691 1
0.994596 1
0.211508 1
0.999158 1
0.999469 1
0.999230 1
0.931626 1
0.809068 1
0.161243 1
0.984270 1
0.998746 1
0.999339 1
0.941206 1
0.980064 1
0.985772 1
0.918231 1
0.603318 1
0.957589 1
0.994863 1
0.959852 1
0.717813 1
0.112137 1
0.986910 1
0.988926 1
0.993653 1
0.999406 1
0.050543 1
0.999144 1
0.960261 1
0.996263 1
0.995724 1
0.556405 1
0.991724 1
0.999032 1
0.913308 1
0.969711 1
0.998840 1
0.995845 1
0.994762 1
0.995188 1
0.300283 1
0.376013 1
0.983630 1
0.984906 1
0.996147 1
0.094350 1
0.999426 1
0.963840 1
0.999484 1
0.979214 1
0.929347 1
0.993467 1
0.667334 1
0.740152 1
0.979649 1
0.983163 1
0.989081 1
0.996467 1
0.999478 1
0.996164 1
0.844838 1
0.989987 1
0.999305 1
0.365603 1
0.903744 1
0.976684 1
0.977166 1
0.435970 1
0.994614 1
0.995371 1
0.987379 1
0.976464 1
0.996510 1
0.993780 1
0.994044 1
0.995086 1
0.993668 1
0.967957 1
0.996221 1
0.999111 1
0.676884 1
0.954106 1
0.664065 1
0.987767 1
0.925697 1
0.989622 1
0.993616 1
0.906485 1
0.987659 1
0.996272 1
0.940575 1
0.938008 1
0.872045 1
0.760243 1
0.990142 1
0.995598 1
0.545579 1
0.004286 1
0.995562 1
0.994177 1
0.953695 1
0.994995 1
0.993936 1
0.870852 1
0.452547 1
0.879032 1
0.995915 1
0.966462 1
0.604257 1
0.965319 1
0.057653 1
0.970661 1
0.916499 1
0.969222 1
0.962512 1
0.981519 1
0.994662 1
0.989189 1
0.965257 1
0.984061 1
0.993635 1
0.991827 1
0.981812 1
0.987387 1
0.665005 1
0.995023 1
0.822486 1
0.568097 1
0.990579 1
0.864171 1
0.997539 1
0.982404 1
0.629825 1
0.997238 1
0.528359 1
0.926665 1
0.994543 1
0.967838 1
0.906611 1
0.994805 1
0.992134 1
0.054553 1
0.935198 1
0.972024 1
0.628110 1
0.971592 1
0.971104 1
0.996910 1
0.977181 1
0.989909 1
0.989269 1
0.689587 1
0.989463 1
0.974527 1
0.994181 1
0.986006 1
0.994739 1
0.985111 1
0.990882 1
0.970248 1
0.986892 1
0.997650 1
0.983469 1
0.677511 1
0.965952 1
0.984885 1
0.986172 1
0.613876 1
0.974734 1
0.988249 1
0.049587 1
0.987093 1
0.519133 1
0.453148 1
0.996365 1
0.432944 1
0.423724 1
0.249611 1
0.982851 1
0.008164 1
0.999065 1
0.995629 1
0.992334 1
0.996561 1
0.987826 1
0.995895 1
0.278178 1
0.991414 1
0.973116 1
0.989602 1
0.796031 1
0.990887 1
0.979309 1
0.995295 1
0.947000 1
0.854563 1
0.191662 1
0.994573 1
0.684039 1
0.738783 1
0.828093 1
0.972496 1
0.963282 1
0.999539 1
0.972163 1
0.981653 1
0.993699 1
0.992544 1
0.016542 1
0.009228 1
0.989862 1
0.553633 1
0.999201 1
0.999416 1
0.978072 1
0.999380 1
0.994722 1
0.994157 1
0.994771 1
0.997015 1
0.153822 1
0.956881 1
0.990764 1
0.999307 1
0.991139 1
0.582342 1
0.129930 1
0.871280 1
0.952444 1
0.967071 1
0.953460 1
0.996500 1
0.996252 1
0.988314 1
0.981914 1
0.890203 1
0.875211 1
0.980248 1
0.016234 1
0.988695 1
0.780268 1
0.989099 1
0.996202 1
0.998313 1
0.992527 1
0.995251 1
0.997951 1
0.979318 1
0.304649 1
0.983138 1
0.056411 1
0.777818 1
0.619371 1
0.999494 1
0.990369 1
0.840855 1
0.990362 1
0.991996 1
0.012122 1
0.986299 1
0.931803 1
0.996575 1
0.975192 1
0.994485 1
0.886105 1
0.998326 1
0.993316 1
0.978998 1
0.169257 1
0.996716 1
0.987891 1
0.988057 1
0.912658 1
0.999548 1
0.857196 1
0.979395 1
0.531051 1
0.985771 1
0.991638 1
0.928092 1
0.984130 1
0.329568 1
0.997175 1
0.991138 1
0.086023 1
0.982905 1
0.975416 1
0.994378 1
0.975925 1
0.727365 1
0.021160 1
0.995029 1
0.995333 1
0.888595 1
0.994945 1
0.999350 1
0.993953 1
0.966499 1
0.784688 1
0.978716 1
0.993536 1
0.994371 1
0.997691 1
0.995020 1
0.953142 1
0.414538 1
0.992034 1
0.982289 1
0.951906 1
0.986563 1
0.993943 1
0.982990 1
0.992298 1
0.994336 1
0.974141 1
0.999423 1
0.927551 1
0.960048 1
0.723378 1
0.422871 1
0.986404 1
0.847511 1
0.983078 1
0.975373 1
0.976906 1
0.998768 1
0.910643 1
0.274757 1
0.976658 1
0.981918 1
0.992448 1
0.303901 1
0.966925 1
0.996590 1
0.995649 1
0.975628 1
0.676033 1
0.990752 1
0.248732 1
0.473810 1
0.404712 1
0.898704 1
0.629385 1
0.893815 1
0.724475 1
0.984444 1
0.993008 1
0.959091 1
0.994781 1
0.992430 1
0.977061 1
0.987922 1
0.993819 1
0.116107 1
0.949302 1
0.975551 1
0.120151 1
0.314152 1
0.997557 1
0.995985 1
0.990778 1
0.994817 1
0.609634 1
0.988944 1
0.999438 1
0.952296 1
0.938159 1
0.980782 1
0.603552 1
0.997544 1
0.992763 1
0.991769 1
0.931778 1
0.987103 1
0.941224 1
0.907164 1
0.989501 1
0.081696 1
0.859671 1
0.975402 1
0.147221 1
0.987543 1
0.742040 1
0.999337 1
0.974568 1
0.604741 1
0.009257 1
0.975708 1
0.997432 1
0.997253 1
0.974690 1
0.995197 1
0.753613 1
0.999220 1
0.892083 1
0.992734 1
0.055048 1
0.708583 1
0.995973 1
0.998711 1
0.914764 1
0.988750 1
0.953900 1
0.999195 1
0.820622 1
0.998679 1
0.831910 1
0.991156 1
0.987690 1
0.901041 1
0.987151 1
0.856920 1
0.990512 1
0.633643 1
0.992167 1
0.994443 1
0.988147 1
0.995625 1
0.975649 1
0.995968 1
0.994493 1
0.993241 1
0.768480 1
0.007215 1
0.990827 1
0.998303 1
0.995750 1
0.879819 1
0.998486 1
0.982619 1
0.006083 1
0.958183 1
0.973093 1
0.995923 1
0.993875 1
0.995186 1
0.974425 1
0.990142 1
0.975875 1
0.995588 1
0.854237 1
0.971338 1
0.681699 1
0.898101 1
0.993360 1
0.994763 1
0.990341 1
0.994187 1
0.996327 1
0.984184 1
0.984563 1
0.969978 1
0.980236 1
0.954817 1
0.973274 1
0.915021 1
0.928964 1
0.984865 1
0.028940 1
0.994014 1
0.993297 1
0.609122 1
0.971293 1
0.989172 1
0.989671 1
0.989750 1
0.996101 1
0.995509 1
0.984814 1
0.969884 1
0.994729 1
0.981988 1
0.992287 1
0.994450 1
0.264063 1
0.132859 1
0.197064 1
0.991224 1
0.999393 1
0.988301 1
0.994856 1
0.946253 1
0.997797 1
0.270150 1
0.991496 1
0.991303 1
0.984806 1
0.022666 1
0.998745 1
0.949481 1
0.949905 1
0.998256 1
0.906557 1
0.920658 1
0.838236 1
0.951849 1
0.996980 1
0.981172 1
0.994375 1
0.918313 1
0.996183 1
0.894851 1
0.445412 1
0.996605 1
0.927106 1
0.999472 1
0.999188 1
0.972172 1
0.981065 1
0.985196 1
0.959575 1
0.807538 1
0.963597 1
0.993044 1
0.994466 1
0.993142 1
0.939877 1
0.995806 1
0.965758 1
0.151844 1
0.581194 1
0.997332 1
0.868685 1
0.928074 1
0.989322 1
0.966699 1
0.951175 1
0.989957 1
0.591068 1
0.998180 1
0.981884 1
0.996090 1
0.990512 1
0.903357 1
0.886074 1
0.981721 1
0.994422 1
0.995478 1
0.802133 1
0.992019 1
0.944819 1
0.996579 1
0.994670 1
0.998344 1
0.878321 1
0.961842 1
0.996143 1
0.998757 1
0.975172 1
0.476091 1
0.991218 1
0.909961 1
0.978638 1
0.949885 1
0.966580 1
0.991365 1
0.999491 1
0.997677 1
0.130253 1
0.995391 1
0.987931 1
0.451959 1
0.175366 1
0.008431 1
0.993854 1
0.975670 1
0.989311 1
0.010213 1
0.045038 1
0.994551 1
0.995445 1
0.853734 1
0.994170 1
0.998960 1
0.993681 1
0.992974 1
0.984701 1
0.734125 1
0.993379 1
0.985152 1
0.982012 1
0.990371 1
0.966997 1
0.965368 1
0.973302 1
0.992708 1
0.983789 1
0.010582 1
0.960712 1
0.160270 1
0.995525 1
0.009790 1
0.990704 1
0.732502 1
0.991236 1
0.217315 1
0.998461 1
0.996372 1
0.948157 1
0.403594 1
0.995348 1
0.981926 1
0.964075 1
0.994688 1
0.984205 1
0.987611 1
0.993009 1
0.706289 1
0.983358 1
0.991060 1
0.992474 1
0.361658 1
0.987264 1
0.941081 1
0.991508 1
0.999070 1
0.752233 1
0.996492 1
0.670248 1
0.997391 1
0.988128 1
0.998612 1
0.929963 1
0.936647 1
0.977746 1
0.951745 1
0.948897 1
0.997156 1
0.989376 1
0.997578 1
0.665101 1
0.917713 1
0.998653 1
0.183872 1
0.994887 1
0.996034 1
0.981205 1
0.989875 1
0.991404 1
0.985171 1
0.948940 1
0.992435 1
0.798377 1
0.994836 1
0.366831 1
0.986666 1
0.935270 1
0.983791 1
0.632699 1
0.984353 1
0.735052 1
0.999431 1
0.995888 1
0.487653 1
0.799898 1
0.998017 1
0.970101 1
0.009284 1
0.880539 1
0.876609 1
0.791935 1
0.990669 1
0.971933 1
0.998041 1
0.005570 1
0.671478 1
0.998115 1
0.023316 1
0.992259 1
0.998267 1
0.669249 1
0.963122 1
0.935070 1
0.989839 1
0.995211 1
0.992964 1
0.996906 1
0.998330 1
0.999296 1
0.986824 1
0.997511 1
0.980694 1
0.293235 1
0.681501 1
0.985698 1
0.990108 1
0.160112 1
0.301283 1
0.983573 1
0.955041 1
0.945156 1
0.946942 1
0.984791 1
0.994197 1
0.995983 1
0.991962 1
0.800659 1
0.408114 1
0.969198 1
0.991977 1
0.990377 1
0.021849 1
0.976785 1
0.997546 1
0.960254 1
0.985930 1
0.608743 1
0.003035 1
0.987558 1
0.965093 1
0.987183 1
0.998648 1
0.997493 1
0.963965 1
0.800451 1
0.971292 1
0.990786 1
0.994237 1
0.987482 1
0.999327 1
0.982689 1
0.992111 1
0.829783 1
0.990031 1
0.989694 1
0.996835 1
0.936879 1
0.999288 1
0.328323 1
0.997600 1
0.773119 1
0.883351 1
0.953877 1
0.970487 1
0.985636 1
0.987280 1
0.996140 1
0.996595 1
0.986489 1
0.973733 1
0.357219 1
0.990210 1
0.794411 1
0.991257 1
0.906721 1
0.997675 1
0.992748 1
0.999376 1
0.262436 1
0.993152 1
0.095847 1
0.409735 1
0.985865 1
0.995423 1
0.901309 1
0.878802 1
0.994051 1
0.996504 1
0.982485 1
0.989872 1
0.983152 1
0.993597 1
0.990535 1
0.872046 1
0.979261 1
0.975712 1
0.442669 1
0.988775 1
0.748845 1
0.986832 1
0.979431 1
0.998388 1
0.979107 1
0.994589 1
0.992957 1
0.025916 1
0.996079 1
0.168482 1
0.999299 1
0.989411 1
0.136081 1
0.990960 1
0.450999 1
0.621679 1
0.996024 1
0.964806 1
0.988537 1
0.998928 1
0.988052 1
0.872087 1
0.986339 1
0.996550 1
0.989875 1
0.994377 1
0.989728 1
0.887536 1
0.993098 1
0.977130 1
0.999519 1
0.987700 1
0.599537 1
0.875205 1
0.993629 1
0.057973 1
0.021559 1
0.827386 1
0.991657 1
0.973993 1
0.925926 1
0.997841 1
0.993264 1
0.965405 1
0.215818 1
0.993540 1
0.476397 1
0.994119 1
0.784637 1
0.976075 1
0.942936 1
0.998075 1
0.234969 1
0.928497 1
0.992417 1
0.985069 1
0.941173 1
0.995128 1
0.996567 1
0.799029 1
0.992236 1
0.726310 1
0.815977 1
0.986177 1
0.982182 1
0.999426 1
0.940095 1
0.963687 1
0.999400 1
0.995430 1
0.866161 1
0.998528 1
0.984347 1
0.992241 1
0.990746 1
0.897077 1
0.956910 1
0.119081 1
0.993332 1
0.984067 1
0.999020 1
0.874716 1
0.016624 1
0.999349 1
0.994117 1
0.988229 1
0.988993 1
0.995251 1
0.983388 1
0.901394 1
0.968685 1
0.988098 1
0.309871 1
0.968275 1
0.695031 1
0.992153 1
0.995529 1
0.986601 1
0.856420 1
0.943165 1
0.952711 1
0.802335 1
0.997104 1
0.985275 1
0.963642 1
0.973198 1
0.988037 1
0.994327 1
0.991044 1
0.994400 1
0.885854 1
0.970824 1
0.322187 1
0.993090 1
0.946586 1
0.986649 1
0.981896 1
0.994532 1
0.992999 1
0.993110 1
0.977142 1
0.614745 1
0.774745 1
0.991705 1
0.988330 1
0.929288 1
0.141223 1
0.057268 1
0.991039 1
0.987131 1
0.100008 1
0.998971 1
0.984524 1
0.998505 1
0.996908 1
0.932263 1
0.273350 1
0.993561 1
0.798748 1
0.993131 1
0.990375 1
0.037724 1
0.903048 1
0.986790 1
0.611170 1
0.912267 1
0.002696 1
0.862983 1
0.900766 1
0.904413 1
0.996025 1
0.890308 1
0.983141 1
0.322221 1
0.971730 1
0.985185 1
0.917557 1
0.971983 1
0.990246 1
0.970166 1
0.507687 1
0.998069 1
0.986535 1
0.863048 1
0.988197 1
0.946260 1
0.805667 1
0.010235 1
0.979766 1
0.925800 1
0.997855 1
0.931530 1
0.954553 1
0.993441 1
0.999345 1
0.997340 1
0.973589 1
0.974761 1
0.991790 1
0.986788 1
0.787581 1
0.964007 1
0.999020 1
0.537289 1
0.999452 1
0.947102 1
0.991459 1
0.943386 1
0.977524 1
0.990136 1
0.980964 1
0.947819 1
0.971996 1
0.774027 1
0.991694 1
0.996828 1
0.413489 1
0.869565 1
0.995338 1
0.979781 1
0.946172 1
0.615116 1
0.990014 1
0.978193 1
0.972060 1
0.973568 1
0.996568 1
0.985508 1
0.874551 1
0.999556 1
0.999264 1
0.961492 1
0.966109 1
0.968267 1
0.873093 1
0.020011 1
0.981725 1
0.989488 1
0.872532 1
0.992673 1
0.997088 1
0.997951 1
0.720716 1
0.995433 1
0.996401 1
0.370321 1
0.992364 1
0.982350 1
0.999344 1
0.993450 1
0.993514 1
0.995036 1
0.972359 1
0.990361 1
0.984972 1
0.064939 1
0.991669 1
0.955577 1
0.028326 1
0.966831 1
0.986118 1
0.948336 1
0.901459 1
0.963704 1
0.995651 1
0.993252 1
0.770362 1
0.988466 1
0.444996 1
0.981501 1
0.948587 1
0.294193 1
0.969530 1
0.981433 1
0.992336 1
0.670871 1
0.845427 1
0.990893 1
0.842909 1
0.994728 1
0.994704 1
0.055242 1
0.813945 1
0.947872 1
0.656942 1
0.980156 1
0.979088 1
0.993752 1
0.357144 1
0.992752 1
0.972330 1
0.996296 1
0.977533 1
0.996592 1
0.829790 1
0.986278 1
0.708442 1
0.993044 1
0.990385 1
0.962592 1
0.003977 1
0.772320 1
0.981757 1
0.996737 1
0.995777 1
0.991012 1
0.973428 1
0.999007 1
0.977650 1
0.883068 1
0.993839 1
0.974919 1
0.980620 1
0.990528 1
0.983023 1
0.880838 1
0.994754 1
0.962921 1
0.275596 1
0.935484 1
0.988985 1
0.467082 1
0.992133 1
0.993374 1
0.845870 1
0.114310 1
0.936201 1
0.997182 1
0.992198 1
0.995945 1
0.962603 1
0.972882 1
0.603746 1
0.978186 1
0.994314 1
0.986079 1
0.999276 1
0.211793 1
0.996094 1
0.976449 1
0.991169 1
0.581740 1
0.999444 1
0.984709 1
0.919977 1
0.997264 1
0.998129 1
0.974725 1
0.425517 1
0.904462 1
0.997812 1
0.794424 1
0.992178 1
0.992314 1
0.204922 1
0.987475 1
0.539716 1
0.998846 1
0.958274 1
0.981450 1
0.049145 1
0.818649 1
0.985094 1
0.791375 1
0.904442 1
0.994936 1
0.908368 1
0.966217 1
0.998461 1
0.994096 1
0.997080 1
0.993124 1
0.996221 1
0.990697 1
0.987305 1
0.999374 1
0.874527 1
0.999559 1
0.972766 1
0.958882 1
0.978066 1
0.903375 1
0.983753 1
0.994373 1
0.997323 1
0.999033 1
0.976447 1
0.999312 1
0.984883 1
0.995757 1
0.987433 1
0.994505 1
0.995111 1
0.985219 1
0.995358 1
0.994369 1
0.823733 1
0.034990 1
0.995755 1
0.992075 1
0.972020 1
0.989744 1
0.749949 1
0.986690 1
0.976610 1
0.999330 1
0.151976 1
0.997299 1
0.973646 1
0.862867 1
0.992489 1
0.975050 1
0.996370 1
0.994528 1
0.991272 1
0.994327 1
0.981099 1
0.387845 1
0.987893 1
0.976676 1
0.239609 1
0.612504 1
0.986623 1
0.183085 1
0.791665 1
0.991565 1
0.979787 1
0.996853 1
0.991665 1
0.942693 1
0.387494 1
0.988400 1
0.924332 1
0.562185 1
0.998458 1
0.949145 1
0.985694 1
0.888356 1
0.990852 1
0.973497 1
0.998525 1
0.996905 1
0.997083 1
0.943832 1
0.985051 1
0.995627 1
0.996698 1
0.989388 1
0.992465 1
0.996291 1
0.721599 1
0.986747 1
0.927939 1
0.985658 1
0.995183 1
0.977789 1
0.143095 1
0.956803 1
0.992998 1
0.985982 1
0.992228 1
0.995321 1
0.404678 1
0.929326 1
0.996321 1
0.275183 1
0.996287 1
0.987580 1
0.996721 1
0.663740 1
0.972815 1
0.974053 1
0.996456 1
0.496486 1
0.946894 1
0.997149 1
0.992240 1
0.998303 1
0.840950 1
0.529676 1
0.503595 1
0.976535 1
0.965958 1
0.993660 1
0.990528 1
0.479074 1
0.924953 1
0.899946 1
0.994030 1
0.995723 1
0.838428 1
0.970560 1
0.842224 1
0.991784 1
0.989285 1
0.846601 1
0.979886 1
0.997694 1
0.997052 1
0.308443 1
0.996331 1
0.995745 1
0.827044 1
0.977947 1
0.974594 1
0.941009 1
0.943658 1
0.937242 1
0.939702 1
0.910318 1
0.951907 1
0.983643 1
0.999490 1
0.911346 1
0.999137 1
0.993162 1
0.995796 1
0.476336 1
0.980674 1
0.983742 1
0.995967 1
0.993237 1
0.993619 1
0.964730 1
0.978223 1
0.999240 1
0.982012 1
0.993769 1
0.246918 1
0.104438 1
0.995435 1
0.996804 1
0.992089 1
0.866505 1
0.994362 1
0.858741 1
0.983275 1
0.937146 1
0.985219 1
0.996571 1
0.987327 1
0.927608 1
0.992952 1
0.994260 1
0.981715 1
0.989384 1
0.962306 1
0.998608 1
0.780062 1
0.987367 1
0.851848 1
0.950783 1
0.963370 1
0.996261 1
0.997133 1
0.976825 1
0.997861 1
0.900920 1
0.993613 1
0.966126 1
0.993799 1
0.987875 1
0.979558 1
0.961861 1
0.376036 1
0.978525 1
0.986798 1
0.992527 1
0.834616 1
0.779585 1
0.974076 1
0.359232 1
0.991026 1
0.992684 1
0.954912 1
0.887224 1
0.978657 1
0.984518 1
0.998252 1
0.999191 1
0.993828 1
0.965547 1
0.614983 1
0.952054 1
0.971415 1
0.992893 1
0.993944 1
0.889033 1
0.977404 1
0.786305 1
0.990149 1
0.997124 1
0.994214 1
0.939132 1
0.975105 1
0.306748 1
0.982940 1
0.994633 1
0.994366 1
0.993955 1
0.993651 1
0.971626 1
0.920421 1
0.934555 1
0.992530 1
0.988239 1
0.908832 1
0.997364 1
0.977194 1
0.984884 1
0.982091 1
0.968870 1
0.422313 1
0.999364 1
0.999423 1
0.041537 1
0.934937 1
0.522818 1
0.998803 1
0.973934 1
0.048692 1
0.972718 1
0.972244 1
0.990658 1
0.897837 1
0.971292 1
0.993804 1
0.999465 1
0.985764 1
0.777076 1
0.449695 1
0.823791 1
0.997055 1
0.996602 1
0.986035 1
0.942641 1
0.967962 1
0.996439 1
0.999019 1
0.996398 1
0.992092 1
0.009874 1
0.994032 1
0.999408 1
0.986427 1
0.938130 1
0.999546 1
0.860431 1
0.208729 1
0.991178 1
0.987723 1
0.040453 1
0.979489 1
0.997478 1
0.014179 1
0.957039 1
0.992477 1
0.038920 1
0.999334 1
0.869551 1
0.455664 1
0.992835 1
0.979046 1
0.477599 1
0.841515 1
0.833307 1
0.993075 1
0.995235 1
0.953341 1
0.977459 1
0.505431 1
0.015983 1
0.985233 1
0.995215 1
0.999512 1
0.395898 1
0.242547 1
0.997083 1
0.972637 1
0.876839 1
0.961891 1
0.994855 1
0.995028 1
0.925997 1
0.393192 1
0.996342 1
0.983164 1
0.968475 1
0.989540 1
0.788994 1
0.994499 1
0.977304 1
0.994962 1
0.967026 1
0.991794 1
0.594311 1
0.985428 1
0.889559 1
0.996507 1
0.991778 1
0.994990 1
0.936528 1
0.992479 1
0.934011 1
0.995802 1
0.984343 1
0.950953 1
0.988906 1
0.967348 1
0.976825 1
0.897191 1
0.998403 1
0.439176 1
0.982458 1
0.934942 1
0.851367 1
0.098727 1
0.993834 1
0.991840 1
0.855812 1
0.968986 1
0.982921 1
0.807280 1
0.340971 1
0.985743 1
0.300089 1
0.941054 1
0.990296 1
0.976756 1
0.994812 1
0.980332 1
0.961558 1
0.582229 1
0.940798 1
0.978693 1
0.027800 1
0.991757 1
0.584285 1
0.913766 1
0.995309 1
0.991306 1
0.997540 1
0.976945 1
0.994992 1
0.063855 1
0.906020 1
0.205543 1
0.964207 1
0.934569 1
0.993609 1
0.996065 1
0.976655 1
0.993549 1
0.993052 1
0.994626 1
0.920506 1
0.561657 1
0.950305 1
0.994211 1
0.994635 1
0.974751 1
0.066817 1
0.995400 1
0.969879 1
0.742765 1
0.071101 1
0.969567 1
0.996048 1
0.938568 1
0.985143 1
0.410048 1
0.999330 1
0.990474 1
0.991071 1
0.984613 1
0.999331 1
0.999505 1
0.977756 1
0.855505 1
0.961517 1
0.981623 1
0.994340 1
0.865503 1
0.968378 1
0.022358 1
0.087893 1
0.986447 1
0.987965 1
0.966180 1
0.994860 1
0.885335 1
0.998709 1
0.991855 1
0.903096 1
0.571248 1
0.990239 1
0.993978 1
0.972754 1
0.984953 1
0.813111 1
0.942975 1
0.995959 1
0.993615 1
0.512831 1
0.869372 1
0.721368 1
0.998533 1
0.976173 1
0.994093 1
0.331249 1
0.991759 1
0.995307 1
0.989450 1
0.993132 1
0.992655 1
0.988952 1
0.977403 1
0.994311 1
0.923614 1
0.992489 1
0.956673 1
0.987705 1
0.709040 1
0.996929 1
0.994923 1
0.998835 1
0.959715 1
0.996899 1
0.992860 1
0.991112 1
0.965400 1
0.756213 1
0.985622 1
0.990911 1
0.916169 1
0.985552 1
0.786334 1
0.978628 1
0.991372 1
0.913783 1
0.987320 1
0.985264 1
0.886473 1
0.929651 1
0.806696 1
0.992883 1
0.892806 1
0.971682 1
0.986728 1
0.984622 1
0.216319 1
0.998895 1
0.989180 1
0.979757 1
0.998897 1
0.901876 1
0.973381 1
0.978238 1
0.999400 1
0.985628 1
0.997509 1
0.990267 1
0.975646 1
0.985532 1
0.992480 1
0.991058 1
0.990062 1
0.511974 1
0.993400 1
0.993843 1
0.994339 1
0.616214 1
0.994364 1
0.973506 1
0.987770 1
0.987114 1
0.885997 1
0.996002 1
0.997043 1
0.986610 1
0.973914 1
0.996713 1
0.973108 1
0.985811 1
0.998393 1
0.993433 1
0.917078 1
0.441887 1
0.995391 1
0.233587 1
0.998109 1
0.996245 1
0.992476 1
0.108381 1
0.985291 1
0.489957 1
0.987550 1
0.362328 1
0.939513 1
0.991151 1
0.981288 1
0.985023 1
0.793533 1
0.215922 1
0.994827 1
0.987066 1
0.911526 1
0.926722 1
0.522203 1
0.964986 1
0.997028 1
0.984111 1
0.976436 1
0.629570 1
0.999234 1
0.996516 1
0.996455 1
0.976186 1
0.763348 1
0.976814 1
0.999185 1
0.951825 1
0.952358 1
0.997908 1
0.959192 1
0.438606 1
0.994057 1
0.986321 1
0.988509 1
0.918057 1
0.985202 1
0.227965 1
0.999059 1
0.993930 1
0.959469 1
0.997661 1
0.997765 1
0.058329 1
0.469406 1
0.996997 1
0.994118 1
0.954717 1
0.744521 1
0.988310 1
0.999426 1
0.970767 1
0.280257 1
0.988514 1
0.984207 1
0.985359 1
0.994048 1
0.992838 1
0.998219 1
0.998703 1
0.011228 1
0.997922 1
0.997981 1
0.992218 1
0.769726 1
0.977481 1
0.886891 1
0.988438 1
0.998774 1
0.982684 1
0.992747 1
0.949463 1
0.991369 1
0.992481 1
0.986080 1
0.996174 1
0.990339 1
0.986899 1
0.105898 1
0.952033 1
0.972622 1
0.852241 1
0.993166 1
0.985068 1
0.993466 1
0.907837 1
0.945768 1
0.513191 1
0.985985 1
0.999356 1
0.998555 1
0.994496 1
0.932079 1
0.995804 1
0.649912 1
0.966580 1
0.935216 1
0.995719 1
0.015740 1
0.898235 1
0.960485 1
0.991613 1
0.969923 1
0.080234 1
0.998571 1
0.992582 1
0.838432 1
0.985071 1
0.986587 1
0.991507 1
0.996639 1
0.836842 1
0.068418 1
0.976438 1
0.988150 1
0.992617 1
0.340901 1
0.888999 1
0.996643 1
0.987300 1
0.537439 1
0.981165 1
0.997582 1
0.997641 1
0.965192 1
0.908433 1
0.714533 1
0.966125 1
0.991267 1
0.995444 1
0.972378 1
0.957609 1
0.975345 1
0.993557 1
0.993498 1
0.980714 1
0.992229 1
0.997185 1
0.999007 1
0.962231 1
0.960439 1
0.963920 1
0.827620 1
0.789151 1
0.986797 1
0.998691 1
0.855587 1
0.996619 1
0.991541 1
0.958457 1
0.670338 1
0.213754 1
0.936425 1
0.680550 1
0.978052 1
0.966027 1
0.990025 1
0.966901 1
0.979780 1
0.988004 1
0.983045 1
0.101209 1
0.357591 1
0.997317 1
0.014176 1
0.856152 1
0.987057 1
0.930297 1
0.921267 1
0.988493 1
0.993504 1
0.986763 1
0.869631 1
0.052854 1
0.270846 1
0.994300 1
0.013056 1
0.985252 1
0.080895 1
0.968873 1
0.992376 1
0.174400 1
0.995437 1
0.849496 1
0.577014 1
0.994170 1
0.710508 1
0.996153 1
0.947256 1
0.580481 1
0.339139 1
0.996061 1
0.990584 1
0.996746 1
0.980053 1
0.993822 1
0.997248 1
0.996728 1
0.987378 1
0.987337 1
0.991602 1
0.998968 1
0.995330 1
0.972716 1
0.131214 1
0.988383 1
0.805933 1
0.985667 1
0.336201 1
0.989337 1
0.999333 1
0.010934 1
0.934120 1
0.996627 1
0.676017 1
0.988518 1
0.992886 1
0.995500 1
0.993239 1
0.877715 1
0.951001 1
0.996247 1
0.991562 1
0.980641 1
0.990013 1
0.482032 1
0.544968 1
0.973866 1
0.997664 1
0.989405 1
0.983748 1
0.441641 1
0.995769 1
0.994788 1
0.999455 1
0.986893 1
0.546156 1
0.923869 1
0.975758 1
0.968566 1
0.987016 1
0.998741 1
0.993847 1
0.991024 1
0.864502 1
0.803463 1
0.810522 1
0.991136 1
0.001573 1
0.991893 1
0.945059 1
0.971809 1
0.981166 1
0.809191 1
0.994081 1
0.829795 1
0.030095 1
0.962793 1
0.757863 1
0.995338 1
0.422579 1
0.959397 1
0.989430 1
0.977322 1
0.999299 1
0.928229 1
0.994910 1
0.996832 1
0.848552 1
0.998425 1
0.927313 1
0.957977 1
0.965330 1
0.859780 1
0.989602 1
0.126323 1
0.990126 1
0.983867 1
0.976716 1
0.993960 1
0.991706 1
0.925833 1
0.995806 1
0.942510 1
0.809173 1
0.956399 1
0.999344 1
0.383954 1
0.447981 1
0.992929 1
0.033746 1
0.989434 1
0.974221 1
0.991451 1
0.956408 1
0.958178 1
0.027437 1
0.996977 1
0.989246 1
0.981741 1
0.986653 1
0.994866 1
0.959953 1
0.999050 1
0.993266 1
0.997738 1
0.999073 1
0.937706 1
0.990571 1
0.993819 1
0.999287 1
0.517074 1
0.321691 1
0.988174 1
0.994314 1
0.990457 1
0.223574 1
0.608710 1
0.988401 1
0.887471 1
0.993671 1
0.993870 1
0.996606 1
0.152176 1
0.984774 1
0.990026 1
0.977030 1
0.995712 1
0.959097 1
0.956559 1
0.991789 1
0.953719 1
0.991519 1
0.980337 1
0.792824 1
0.997637 1
0.936453 1
0.781026 1
0.995660 1
0.997565 1
0.998170 1
0.996528 1
0.607702 1
0.983192 1
0.786375 1
0.998435 1
0.603662 1
0.335152 1
0.995842 1
0.025600 1
0.992029 1
0.988756 1
0.960165 1
0.982884 1
0.927347 1
0.993840 1
0.988291 1
0.999477 1
0.981866 1
0.992443 1
0.866524 1
0.999441 1
0.956319 1
0.991818 1
0.993851 1
0.778944 1
0.995455 1
0.948304 1
0.526615 1
0.957303 1
0.972374 1
0.887378 1
0.920355 1
0.991491 1
0.999282 1
0.838565 1
0.897976 1
0.954678 1
0.704228 1
0.165223 1
0.053201 1
0.981161 1
0.986070 1
0.986168 1
0.999477 1
0.979517 1
0.948630 1
0.464520 1
0.999519 1
0.987872 1
0.202178 1
0.983043 1
0.683084 1
0.956591 1
0.994722 1
0.996507 1
0.567571 1
0.951984 1
0.997648 1
0.992892 1
0.982477 1
0.444983 1
0.714538 1
0.990172 1
0.999353 1
0.976580 1
0.485987 1
0.983186 1
0.995874 1
0.997723 1
0.998588 1
0.979463 1
0.988859 1
0.963878 1
0.989639 1
0.992568 1
0.996167 1
0.021226 1
0.907207 1
0.995341 1
0.990440 1
0.960713 1
0.971337 1
0.968975 1
0.915669 1
0.994617 1
0.787943 1
0.769568 1
0.984496 1
0.990258 1
0.993620 1
0.994605 1
0.997093 1
0.986766 1
0.994401 1
0.372967 1
0.925993 1
0.999483 1
0.352631 1
0.987393 1
0.994441 1
0.993266 1
0.994300 1
0.288517 1
0.901108 1
0.917737 1
0.020427 1
0.986496 1
0.988875 1
0.999446 1
0.890153 1
0.987877 1
0.995950 1
0.990550 1
0.993713 1
0.992404 1
0.997528 1
0.986833 1
0.987184 1
0.992698 1
0.996260 1
0.342155 1
0.980866 1
0.980305 1
0.993242 1
0.993255 1
0.943040 1
0.536502 1
0.959432 1
0.997002 1
0.980110 1
0.999140 1
0.984735 1
0.650858 1
0.963450 1
0.989817 1
0.131066 1
0.992052 1
0.983305 1
0.978175 1
0.999427 1
0.991290 1
0.999161 1
0.936336 1
0.077610 1
0.189069 1
0.899855 1
0.982445 1
0.972865 1
0.918171 1
0.846839 1
0.925493 1
0.991408 1
0.985426 1
0.993473 1
0.991012 1
0.952404 1
0.993757 1
0.984492 1
0.966446 1
0.978190 1
0.989221 1
0.979447 1
0.991360 1
0.987946 1
0.797092 1
0.857882 1
0.987298 1
0.895766 1
0.962541 1
0.967855 1
0.989567 1
0.941103 1
0.984626 1
0.993185 1
0.994509 1
0.994532 1
0.897819 1
0.911287 1
0.998407 1
0.988682 1
0.994260 1
0.975556 1
0.359910 1
0.922644 1
0.994642 1
0.829443 1
0.999009 1
0.992833 1
0.987691 1
0.989689 1
0.989779 1
0.975991 1
0.874442 1
0.981371 1
0.993777 1
0.998002 1
0.891681 1
0.992568 1
0.381927 1
0.960646 1
0.832253 1
0.794711 1
0.998251 1
0.995747 1
0.996168 1
0.973593 1
0.996817 1
0.997111 1
0.995093 1
0.994917 1
0.019855 1
0.109742 1
0.965529 1
0.413219 1
0.990116 1
0.982259 1
0.939634 1
0.893336 1
0.975599 1
0.992486 1
0.996632 1
0.793413 1
0.971138 1
0.999000 1
0.979233 1
0.992300 1
0.032950 1
0.993305 1
0.996935 1
0.993545 1
0.985965 1
0.975217 1
0.929066 1
0.983172 1
0.797089 1
0.983157 1
0.990627 1
0.019356 1
0.180964 1
0.951304 1
0.996285 1
0.961742 1
0.995808 1
0.979682 1
0.947368 1
0.950089 1
0.979505 1
0.990078 1
0.051286 1
0.990839 1
0.993824 1
0.858816 1
0.985266 1
0.993558 1
0.999349 1
0.940405 1
0.120350 1
0.140458 1
0.991965 1
0.992678 1
0.198391 1
0.691632 1
0.200960 1
0.966882 1
0.999459 1
0.993317 1
0.953791 1
0.992919 1
0.999287 1
0.994190 1
0.948735 1
0.009298 1
0.990935 1
0.944185 1
0.404993 1
0.972814 1
0.013423 1
0.997274 1
0.998477 1
0.068560 1
0.993066 1
0.996381 1
0.984035 1
0.983283 1
0.999000 1
0.986666 1
0.997746 1
0.846622 1
0.612828 1
0.983911 1
0.996187 1
0.978065 1
0.870033 1
0.993525 1
0.994830 1
0.989315 1
0.994423 1
0.992600 1
0.972778 1
0.956133 1
0.981832 1
0.999258 1
0.984296 1
0.971534 1
0.991851 1
0.890179 1
0.002635 1
0.986318 1
0.962327 1
0.990373 1
0.982608 1
0.987990 1
0.993162 1
0.997481 1
0.024740 1
0.718416 1
0.664493 1
0.997832 1
0.054740 1
0.990942 1
0.597468 1
0.960623 1
0.983388 1
0.995413 1
0.976009 1
0.998940 1
0.963045 1
0.989845 1
0.995601 1
0.391508 1
0.954207 1
0.991441 1
0.990536 1
0.833505 1
0.942620 1
0.988140 1
0.930986 1
0.977827 1
0.995249 1
0.998993 1
0.671367 1
0.995368 1
0.076205 1
0.159094 1
0.993207 1
0.977791 1
0.989399 1
0.998053 1
0.998966 1
0.972820 1
0.967131 1
0.997688 1
0.992743 1
0.950335 1
0.995862 1
0.341389 1
0.996005 1
0.999472 1
0.995830 1
0.968932 1
0.982438 1
0.975423 1
0.980883 1
0.999338 1
0.804754 1
0.544237 1
0.861064 1
0.985824 1
0.999354 1
0.989963 1
0.992270 1
0.753198 1
0.993852 1
0.996181 1
0.921975 1
0.917689 1
0.949866 1
0.986498 1
0.617495 1
0.988072 1
0.993565 1
0.924009 1
0.923543 1
0.999029 1
0.979136 1
0.037191 1
0.991337 1
0.876971 1
0.970909 1
0.994617 1
0.964777 1
0.987981 1
0.898580 1
0.957036 1
0.956279 1
0.928545 1
0.926586 1
0.994087 1
0.428842 1
0.998997 1
0.993191 1
0.876133 1
0.983808 1
0.608099 1
0.993437 1
0.997256 1
0.988872 1
0.981764 1
0.999199 1
0.992321 1
0.941033 1
0.206092 1
0.989082 1
0.963548 1
0.969796 1
0.995438 1
0.598642 1
0.983541 1
0.995752 1
0.995875 1
0.999441 1
0.986331 1
0.999144 1
0.897776 1
0.734294 1
0.950114 1
0.994306 1
0.988779 1
0.687361 1
0.995076 1
0.992760 1
0.969779 1
0.992135 1
0.981054 1
0.991542 1
0.999434 1
0.970363 1
0.996280 1
0.928194 1
0.773237 1
0.953932 1
0.994186 1
0.999465 1
0.984116 1
0.930787 1
0.992502 1
0.882664 1
0.980460 1
0.113082 1
0.790579 1
0.936844 1
0.999065 1
0.996962 1
0.974315 1
0.977449 1
0.992220 1
0.983062 1
0.977638 1
0.946956 1
0.975394 1
0.991393 1
0.992364 1
0.995649 1
0.979460 1
0.974004 1
0.991447 1
0.145344 1
0.996991 1
0.995139 1
0.946185 1
0.993243 1
0.390182 1
0.966296 1
0.998801 1
0.953172 1
0.823740 1
0.962805 1
0.989105 1
0.989086 1
0.995859 1
0.679334 1
0.984474 1
0.118986 1
0.996763 1
0.993156 1
0.984057 1
0.992416 1
0.991644 1
0.959386 1
0.190641 1
0.997720 1
0.996783 1
0.959823 1
0.997339 1
0.994849 1
0.996022 1
0.984667 1
0.939836 1
0.991456 1
0.996018 1
0.992535 1
0.687136 1
0.994231 1
0.988010 1
0.993373 1
0.996750 1
0.717135 1
0.579726 1
0.991068 1
0.790797 1
0.981134 1
0.978656 1
0.986300 1
0.135595 1
0.812271 1
0.903156 1
0.974801 1
0.181157 1
0.976538 1
0.869730 1
0.968335 1
0.988019 1
0.836966 1
0.999397 1
0.031246 1
0.987257 1
0.982552 1
0.893723 1
0.993451 1
0.368575 1
0.664928 1
0.994829 1
0.995784 1
0.983191 1
0.984599 1
0.927580 1
0.992491 1
0.998733 1
0.933243 1
0.997375 1
0.754431 1
0.996094 1
0.998074 1
0.990768 1
0.005861 1
0.994042 1
0.364813 1
0.993529 1
0.983488 1
0.983359 1
0.985451 1
0.969948 1
0.998821 1
0.920992 1
0.988756 1
0.984173 1
0.979107 1
0.994681 1
0.981624 1
0.459589 1
0.989373 1
0.759676 1
0.911117 1
0.993263 1
0.968223 1
0.997270 1
0.970196 1
0.984656 1
0.880105 1
0.973512 1
0.978563 1
0.993139 1
0.434471 1
0.907848 1
0.995995 1
0.987647 1
0.986093 1
0.994763 1
0.996561 1
0.972085 1
0.943335 1
0.971157 1
0.950668 1
0.995373 1
0.979269 1
0.983283 1
0.987275 1
0.995287 1
0.914906 1
0.995893 1
0.524151 1
0.244542 1
0.975505 1
0.990492 1
0.095635 1
0.997271 1
0.989348 1
0.547864 1
0.996504 1
0.904527 1
0.996334 1
0.987858 1
0.959506 1
0.989419 1
0.989516 1
0.982155 1
0.990557 1
0.962764 1
0.996205 1
0.977185 1
0.997991 1
0.978792 1
0.992946 1
0.960997 1
0.343415 1
0.314797 1
0.324758 1
0.997983 1
0.889760 1
0.969766 1
0.984024 1
0.999336 1
0.074645 1
0.991648 1
0.986619 1
0.986568 1
0.989046 1
0.124239 1
0.993830 1
0.617551 1
0.994238 1
0.448942 1
0.990405 1
0.975076 1
0.995964 1
0.590767 1
0.992093 1
0.999310 1
0.995793 1
0.994396 1
0.979457 1
0.381071 1
0.996007 1
0.777453 1
0.995582 1
0.802006 1
0.990178 1
0.700080 1
0.997696 1
0.986037 1
0.991076 1
0.995021 1
0.999305 1
0.946566 1
0.884936 1
0.999185 1
0.990647 1
0.989516 1
0.972551 1
0.996668 1
0.985930 1
0.310649 1
0.029596 1
0.360011 1
0.584032 1
0.977238 1
0.992193 1
0.995909 1
0.669355 1
0.009745 1
0.996304 1
0.075155 1
0.982867 1
0.903317 1
0.987840 1
0.983318 1
0.693151 1
0.988733 1
0.819974 1
0.993513 1
0.873194 1
0.986276 1
0.982477 1
0.550355 1
0.997321 1
0.810567 1
0.989409 1
0.979740 1
0.990619 1
0.876022 1
0.979729 1
0.868514 1
0.825112 1
0.986316 1
0.978772 1
0.954953 1
0.978839 1
0.943161 1
0.517997 1
0.988412 1
0.942102 1
0.984192 1
0.999073 1
0.089681 1
0.997261 1
0.909224 1
0.980645 1
0.059661 1
0.993486 1
0.418647 1
0.998340 1
0.989420 1
0.994389 1
0.977780 1
0.972797 1
0.968708 1
0.966909 1
0.996086 1
0.994354 1
0.993845 1
0.998728 1
0.986225 1
0.952001 1
0.774209 1
0.989472 1
0.988423 1
0.008687 1
0.996851 1
0.987614 1
0.975344 1
0.988760 1
0.984090 1
0.993858 1
0.999542 1
0.995693 1
0.871925 1
0.990004 1
0.991085 1
0.993396 1
0.996471 1
0.993185 1
0.981673 1
0.986791 1
0.829135 1
0.406040 1
0.996392 1
0.988070 1
0.990283 1
0.986875 1
0.968431 1
0.997893 1
0.937948 1
0.996904 1
0.992955 1
0.996142 1
0.992308 1
0.999049 1
0.004873 1
0.993794 1
0.993239 1
0.963101 1
0.827717 1
0.995044 1
0.990259 1
0.977533 1
0.997070 1
0.989614 1
0.983494 1
0.918691 1
0.421176 1
0.977017 1
0.999528 1
0.994444 1
0.992890 1
0.991953 1
0.961874 1
0.103495 1
0.979828 1
0.998418 1
0.998966 1
0.523531 1
0.994039 1
0.766790 1
0.959918 1
0.998690 1
0.986527 1
0.030870 1
0.992875 1
0.938393 1
0.959782 1
0.971810 1
0.635482 1
0.513737 1
0.984027 1
0.868007 1
0.711147 1
0.995803 1
0.353428 1
0.996205 1
0.991661 1
0.027945 1
0.361775 1
0.979539 1
0.829881 1
0.902660 1
0.736382 1
0.021671 1
0.997277 1
0.938308 1
0.999225 1
0.708294 1
0.999366 1
0.597365 1
0.983828 1
0.542081 1
0.958753 1
0.925592 1
0.991410 1
0.991035 1
0.481430 1
0.035455 1
0.993205 1
0.989552 1
0.938852 1
0.898337 1
0.982918 1
0.904854 1
0.987714 1
0.979591 1
0.993328 1
0.997575 1
0.997686 1
0.927440 1
0.902614 1
0.985309 1
0.924826 1
0.958953 1
0.952247 1
0.996743 1
0.994368 1
0.681861 1
0.957289 1
0.958154 1
0.993332 1
0.990963 1
0.980690 1
0.690524 1
0.989367 1
0.993163 1
0.955995 1
0.933619 1
0.306936 1
0.958090 1
0.984674 1
0.996668 1
0.997842 1
0.082062 1
0.994588 1
0.992813 1
0.995793 1
0.990864 1
0.889060 1
0.957617 1
0.996190 1
0.963431 1
0.994029 1
0.086097 1
0.989929 1
0.986962 1
0.988839 1
0.059412 1
0.936785 1
0.950768 1
0.980780 1
0.989563 1
0.995402 1
0.982238 1
0.998841 1
0.994281 1
0.997480 1
0.957121 1
0.990754 1
0.947574 1
0.979675 1
0.330081 1
0.929074 1
0.994023 1
0.964795 1
0.991861 1
0.989222 1
0.810021 1
0.163006 1
0.979923 1
0.999045 1
0.977967 1
0.937045 1
0.976819 1
0.981847 1
0.467457 1
0.972640 1
0.981145 1
0.996519 1
0.930521 1
0.994863 1
0.991313 1
0.988304 1
0.994016 1
0.995629 1
0.978300 1
0.985927 1
0.998088 1
0.990472 1
0.895189 1
0.997176 1
0.994847 1
0.988063 1
0.927460 1
0.997004 1
0.948334 1
0.985475 1
0.994213 1
0.590418 1
0.994274 1
0.968005 1
0.996186 1
0.999383 1
0.979372 1
0.993123 1
0.555138 1
0.991539 1
0.717011 1
0.981404 1
0.918449 1
0.958508 1
0.991064 1
0.992646 1
0.998967 1
0.984090 1
0.973818 1
0.996298 1
0.940336 1
0.980744 1
0.993853 1
0.955387 1
0.963447 1
0.837312 1
0.972687 1
0.989784 1
0.989762 1
0.978436 1
0.607246 1
0.967957 1
0.990743 1
0.951106 1
0.990690 1
0.999058 1
0.017153 1
0.993026 1
0.977482 1
0.857337 1
0.999105 1
0.474853 1
0.942168 1
0.985860 1
0.982637 1
0.026314 1
0.963606 1
0.924495 1
0.981932 1
0.997788 1
0.984701 1
0.987243 1
0.920600 1
0.010552 1
0.257208 1
0.980216 1
0.985865 1
0.182323 1
0.865867 1
0.996126 1
0.978928 1
0.995268 1
0.901900 1
0.987100 1
0.984829 1
0.921427 1
0.908408 1
0.937924 1
0.997297 1
0.981529 1
0.998962 1
0.985031 1
0.972273 1
0.656648 1
0.994688 1
0.989381 1
0.977848 1
0.817123 1
0.493188 1
0.988542 1
0.921955 1
0.943214 1
0.988391 1
0.925241 1
0.992601 1
0.975886 1
0.996911 1
0.995026 1
0.992714 1
0.795956 1
0.876301 1
0.983111 1
0.908820 1
0.977570 1
0.893139 1
0.958866 1
0.994105 1
0.947515 1
0.991329 1
0.857433 1
0.996233 1
0.435029 1
0.996652 1
0.989755 1
0.991391 1
0.990136 1
0.986959 1
0.587908 1
0.991476 1
0.995986 1
0.747029 1
0.895106 1
0.994322 1
0.818997 1
0.995367 1
0.516826 1
0.998029 1
0.996753 1
0.987392 1
0.424806 1
0.026507 1
0.953484 1
0.986755 1
0.966020 1
0.983823 1
0.988533 1
0.984633 1
0.998505 1
0.993758 1
0.993108 1
0.989497 1
0.996686 1
0.978369 1
0.991375 1
0.993325 1
0.988157 1
0.945527 1
0.924910 1
0.999311 1
0.996159 1
0.981541 1
0.953161 1
0.930109 1
0.980705 1
0.992461 1
0.984743 1
0.996232 1
0.959416 1
0.964259 1
0.908251 1
0.987621 1
0.864449 1
0.834664 1
0.871055 1
0.985750 1
0.950050 1
0.996662 1
0.994261 1
0.995174 1
0.981564 1
0.030868 1
0.997267 1
0.987409 1
0.992615 1
0.994261 1
0.993110 1
0.173687 1
0.991384 1
0.977202 1
0.996344 1
0.970129 1
0.954445 1
0.999556 1
0.992978 1
0.991126 1
0.644216 1
0.234605 1
0.990033 1
0.998345 1
0.995390 1
0.002920 1
0.999242 1
0.983272 1
0.996108 1
0.979747 1
0.768529 1
0.991115 1
0.968175 1
0.599738 1
0.987910 1
0.996407 1
0.748841 1
0.966371 1
0.998531 1
0.992847 1
0.993602 1
0.978635 1
0.930099 1
0.996387 1
0.987965 1
0.992301 1
0.997458 1
0.999486 1
0.997426 1
0.989968 1
0.761188 1
0.977741 1
0.986952 1
0.974547 1
0.999362 1
0.995555 1
0.989250 1
0.988009 1
0.987005 1
0.960068 1
0.993268 1
0.982606 1
0.898629 1
0.697191 1
0.690993 1
0.983513 1
0.993016 1
0.985123 1
0.996555 1
0.993096 1
0.990377 1
0.996728 1
0.665405 1
0.991736 1
0.998720 1
0.966249 1
0.838244 1
0.991494 1
0.451662 1
0.987680 1
0.582243 1
0.987340 1
0.992546 1
0.787418 1
0.997334 1
0.975411 1
0.987801 1
0.975946 1
0.045815 1
0.994950 1
0.926491 1
0.937492 1
0.993960 1
0.889522 1
0.989188 1
0.996185 1
0.996807 1
0.817212 1
0.996033 1
0.783753 1
0.998860 1
0.988508 1
0.860024 1
0.641957 1
0.999063 1
0.816006 1
0.060595 1
0.653349 1
0.999252 1
0.995919 1
0.995280 1
0.991305 1
0.998059 1
0.029736 1
0.723598 1
0.995463 1
0.489750 1
0.994811 1
0.989240 1
0.987532 1
0.948763 1
0.927774 1
0.994092 1
0.994420 1
0.994461 1
0.973365 1
0.992844 1
0.995278 1
0.745534 1
0.991626 1
0.994081 1
0.996683 1
0.974926 1
0.972543 1
0.990199 1
0.992851 1
0.927314 1
0.124549 1
0.741475 1
0.428689 1
0.148483 1
0.995460 1
0.942976 1
0.995562 1
0.991335 1
0.930642 1
0.990690 1
0.999263 1
0.987800 1
0.107508 1
0.996906 1
0.026093 1
0.881684 1
0.999310 1
0.932505 1
0.764297 1
0.994501 1
0.994404 1
0.951547 1
0.999170 1
0.982289 1
0.988174 1
0.306633 1
0.766806 1
0.996296 1
0.992235 1
0.990448 1
0.129377 1
0.924795 1
0.996174 1
0.996435 1
0.989974 1
0.994666 1
0.952632 1
0.116977 1
0.994408 1
0.995274 1
0.911279 1
0.941786 1
0.794461 1
0.983640 1
0.999152 1
0.981653 1
0.984983 1
0.994304 1
0.930107 1
0.979751 1
0.605940 1
0.993944 1
0.950033 1
0.999436 1
0.738633 1
0.976703 1
0.997362 1
0.003775 1
0.943852 1
0.167834 1
0.997257 1
0.907261 1
0.996214 1
0.926424 1
0.999419 1
0.995102 1
0.996938 1
0.992059 1
0.991419 1
0.169150 1
0.992663 1
0.910736 1
0.997419 1
0.755458 1
0.980894 1
0.967082 1
0.586620 1
0.924295 1
0.948602 1
0.858391 1
0.899230 1
0.987988 1
0.940085 1
0.705963 1
0.985826 1
0.988826 1
0.997521 1
0.996716 1
0.886434 1
0.990855 1
0.994169 1
0.999111 1
0.995170 1
0.998826 1
0.993687 1
0.892909 1
0.986675 1
0.980185 1
0.975163 1
0.971180 1
0.079000 1
0.959919 1
0.576345 1
0.990864 1
0.539705 1
0.996243 1
0.994027 1
0.803586 1
0.959188 1
0.827538 1
0.993061 1
0.994327 1
0.984208 1
0.996475 1
0.998796 1
0.171420 1
0.996004 1
0.997668 1
0.982495 1
0.994814 1
0.155159 1
0.999415 1
0.987989 1
0.903035 1
0.971980 1
0.999437 1
0.986052 1
0.982371 1
0.990554 1
0.886229 1
0.986172 1
0.870713 1
0.991029 1
0.993853 1
0.994484 1
0.994936 1
0.979611 1
0.993795 1
0.992655 1
0.994053 1
0.994329 1
0.993628 1
0.979760 1
0.990124 1
0.119369 1
0.977645 1
0.992531 1
0.999465 1
0.959427 1
0.973842 1
0.905431 1
0.992377 1
0.977277 1
0.997939 1
0.995101 1
0.936959 1
0.993488 1
0.603907 1
0.999307 1
0.944898 1
0.994132 1
0.990656 1
0.836952 1
0.970720 1
0.973774 1
0.819561 1
0.240407 1
0.166774 1
0.484880 1
0.888483 1
0.847382 1
0.998244 1
0.982734 1
0.993950 1
0.949116 1
0.988481 1
0.990219 1
0.229379 1
0.987857 1
0.757584 1
0.943916 1
0.980837 1
0.342979 1
0.984164 1
0.994061 1
0.968376 1
0.992810 1
0.999326 1
0.994373 1
0.995288 1
0.972271 1
0.871506 1
0.995972 1
0.648261 1
0.814023 1
0.936875 1
0.517388 1
0.983828 1
0.971060 1
0.988749 1
0.994859 1
0.999282 1
0.987422 1
0.991229 1
0.900240 1
0.951849 1
0.181364 1
0.958441 1
0.962730 1
0.851593 1
0.070745 1
0.992964 1
0.330643 1
0.841340 1
0.978582 1
0.149469 1
0.991613 1
0.943891 1
0.981311 1
0.984192 1
0.999412 1
0.997691 1
0.981946 1
0.962757 1
0.992560 1
0.899258 1
0.997296 1
0.997953 1
0.109584 1
0.958656 1
0.987798 1
0.984906 1
0.951539 1
0.990203 1
0.992847 1
0.995166 1
0.999450 1
0.981648 1
0.989546 1
0.963457 1
0.903487 1
0.975900 1
0.981722 1
0.993051 1
0.987853 1
0.990417 1
0.980775 1
0.938178 1
0.963329 1
0.988909 1
0.988999 1
0.566852 1
0.738841 1
0.991084 1
0.884526 1
0.285605 1
0.994577 1
0.996853 1
0.988566 1
0.261372 1
0.996953 1
0.973583 1
0.118147 1
0.123988 1
0.994083 1
0.322607 1
0.064154 1
0.999483 1
0.986998 1
0.748588 1
0.896065 1
0.843350 1
0.977598 1
0.995636 1
0.986014 1
0.992308 1
0.997114 1
0.992685 1
0.976555 1
0.651169 1
0.993574 1
0.938428 1
0.885549 1
0.989514 1
0.930919 1
0.984288 1
0.801947 1
0.992393 1
0.999418 1
0.639184 1
0.993039 1
0.987510 1
0.995794 1
0.906784 1
0.984235 1
0.981661 1
0.987473 1
0.994797 1
0.907525 1
0.985616 1
0.862260 1
0.990376 1
0.996182 1
0.989825 1
0.990425 1
0.994806 1
0.901710 1
0.993293 1
0.562673 1
0.989286 1
0.994998 1
0.997043 1
0.996539 1
0.994499 1
0.999512 1
0.999348 1
0.997218 1
0.993895 1
0.924730 1
0.985165 1
0.990329 1
0.964756 1
0.990918 1
0.971150 1
0.991751 1
0.730501 1
0.985624 1
0.980192 1
0.997604 1
0.988540 1
0.074004 1
0.995118 1
0.015114 1
0.991102 1
0.995385 1
0.995156 1
0.998485 1
0.993423 1
0.939946 1
0.990769 1
0.993393 1
0.947456 1
0.994380 1
0.999146 1
0.836625 1
0.988184 1
0.974187 1
0.999409 1
0.961458 1
0.972070 1
0.026704 1
0.987580 1
0.995514 1
0.953842 1
0.992895 1
0.992707 1
0.967739 1
0.993475 1
0.005963 1
0.996377 1
0.312642 1
0.997248 1
0.987859 1
0.983532 1
0.867199 1
0.973019 1
0.940961 1
0.997720 1
0.072465 1
0.994815 1
0.997009 1
0.963128 1
0.755495 1
0.156249 1
0.232009 1
0.991445 1
0.986630 1
0.993113 1
0.997023 1
0.993249 1
0.999353 1
0.985726 1
0.988518 1
0.943374 1
0.998666 1
0.972481 1
0.295477 1
0.999218 1
0.994552 1
0.995329 1
0.989936 1
0.994490 1
0.910568 1
0.967770 1
0.974038 1
0.994859 1
0.010317 1
0.058279 1
0.570671 1
0.995471 1
0.891229 1
0.403368 1
0.995264 1
0.964231 1
0.990402 1
0.910024 1
0.652357 1
0.007571 1
0.989588 1
0.997701 1
0.992708 1
0.988912 1
0.764975 1
0.978597 1
0.999455 1
0.990987 1
0.986967 1
0.993224 1
0.997288 1
0.973504 1
0.911849 1
0.853343 1
0.698742 1
0.953926 1
0.766018 1
0.661615 1
0.992390 1
0.859156 1
0.987129 1
0.990855 1
0.991589 1
0.895529 1
0.777702 1
0.917681 1
0.994939 1
0.986607 1
0.400230 1
0.995539 1
0.961245 1
0.959032 1
0.092384 1
0.982703 1
0.998991 1
0.963780 1
0.981554 1
0.987829 1
0.094664 1
0.986006 1
0.987224 1
0.999281 1
0.963273 1
0.978146 1
0.980478 1
0.976083 1
0.945516 1
0.994981 1
0.081169 1
0.919339 1
0.958918 1
0.778001 1
0.074697 1
0.994906 1
0.998577 1
0.977736 1
0.966613 1
0.998989 1
0.987264 1
0.972478 1
0.870691 1
0.995480 1
0.999512 1
0.976040 1
0.997265 1
0.893582 1
0.980001 1
0.984259 1
0.732644 1
0.119326 1
0.974303 1
0.193128 1
0.885970 1
0.991473 1
0.839567 1
0.966065 1
0.999247 1
0.996655 1
0.859529 1
0.990883 1
0.996626 1
0.911124 1
0.693456 1
0.998560 1
0.998297 1
0.996525 1
0.984121 1
0.889316 1
0.995321 1
0.993684 1
0.994170 1
0.988811 1
0.112312 1
0.978632 1
0.996328 1
0.999436 1
0.984740 1
0.333033 1
0.887263 1
0.991092 1
0.988986 1
0.070818 1
0.999407 1
0.999441 1
0.917836 1
0.127159 1
0.992268 1
0.978469 1
0.475679 1
0.443970 1
0.998389 1
0.990842 1
0.999428 1
0.995719 1
0.998707 1
0.507544 1
0.996310 1
0.988105 1
0.959680 1
0.931828 1
0.978640 1
0.976318 1
0.991013 1
0.993926 1
0.608736 1
0.993240 1
0.950241 1
0.314767 1
0.947473 1
0.791864 1
0.995441 1
0.984496 1
0.015147 1
0.997407 1
0.700339 1
0.995851 1
0.994427 1
0.838976 1
0.412920 1
0.979300 1
0.989954 1
0.989858 1
0.984098 1
0.997780 1
0.986357 1
0.133054 1
0.972241 1
0.993155 1
0.996125 1
0.993405 1
0.993953 1
0.989293 1
0.874698 1
0.994943 1
0.888160 1
0.993297 1
0.108637 1
0.996646 1
0.993039 1
0.858061 1
0.674593 1
0.994331 1
0.818956 1
0.231526 1
0.994821 1
0.994632 1
0.993165 1
0.985357 1
0.672169 1
0.962061 1
0.995315 1
0.955890 1
0.806939 1
0.990732 1
0.974893 1
0.950742 1
0.992484 1
0.983153 1
0.997756 1
0.994476 1
0.983955 1
0.937376 1
0.093164 1
0.993402 1
0.960793 1
0.994529 1
0.787644 1
0.981131 1
0.999378 1
0.995846 1
0.999264 1
0.997352 1
0.982669 1
0.544812 1
0.810042 1
0.946463 1
0.998359 1
0.995753 1
0.996877 1
0.885399 1
0.990631 1
0.999283 1
0.033549 1
0.777858 1
0.974796 1
0.977016 1
0.964951 1
0.854554 1
0.996897 1
0.987926 1
0.986981 1
0.997336 1
0.993226 1
0.947510 1
0.982513 1
0.999452 1
0.963964 1
0.420990 1
0.951484 1
0.995186 1
0.046360 1
0.985553 1
0.996543 1
0.966118 1
0.988246 1
0.833781 1
0.078977 1
0.446354 1
0.854260 1
0.994667 1
0.002923 1
0.994333 1
0.987982 1
0.991400 1
0.996741 1
0.994060 1
0.958235 1
0.995813 1
0.994069 1
0.996329 1
0.999248 1
0.995884 1
0.999120 1
0.998781 1
0.981792 1
0.989716 1
0.998583 1
0.814225 1
0.930905 1
0.995093 1
0.994120 1
0.940881 1
0.983119 1
0.955507 1
0.987886 1
0.995201 1
0.999525 1
0.974389 1
0.641521 1
0.671103 1
0.993994 1
0.969265 1
0.989678 1
0.995844 1
0.985921 1
0.826333 1
0.983851 1
0.988331 1
0.997318 1
0.996204 1
0.927075 1
0.961911 1
0.955917 1
0.945745 1
0.989361 1
0.923937 1
0.993269 1
0.889567 1
0.000000 1
0.987845 1
0.980803 1
0.999349 1
0.994262 1
0.926760 1
0.999439 1
0.973274 1
0.997730 1
0.002709 1
0.992859 1
0.996209 1
0.981414 1
0.996144 1
0.773946 1
0.408804 1
0.876687 1
0.979234 1
0.999429 1
0.996503 1
0.995155 1
0.971918 1
0.753765 1
0.618525 1
0.996614 1
0.989647 1
0.986111 1
0.993801 1
0.984405 1
0.994174 1
0.936701 1
0.100226 1
0.998542 1
0.989947 1
0.778134 1
0.954381 1
0.576164 1
0.991930 1
0.995874 1
0.881051 1
0.976997 1
0.977533 1
0.991707 1
0.997020 1
0.992952 1
0.977304 1
0.986149 1
0.990620 1
0.996906 1
0.275239 1
0.969566 1
0.965593 1
0.996377 1
0.987265 1
0.995495 1
0.988637 1
0.971177 1
0.944377 1
0.968574 1
0.953024 1
0.991789 1
0.981969 1
0.987676 1
0.992165 1
0.933029 1
0.981139 1
0.948210 1
0.983571 1
0.993225 1
0.891492 1
0.961773 1
0.991837 1
0.744004 1
0.289232 1
0.994723 1
0.989400 1
0.965977 1
0.994169 1
0.870973 1
0.209652 1
0.973912 1
0.955401 1
0.976865 1
0.982468 1
0.987791 1
0.968858 1
0.132442 1
0.994885 1
0.952773 1
0.987135 1
0.972562 1
0.981473 1
0.984499 1
0.955535 1
0.987286 1
0.656743 1
0.947963 1
0.990099 1
0.987326 1
0.975072 1
0.866177 1
0.158713 1
0.996567 1
0.736875 1
0.332171 1
0.995506 1
0.991016 1
0.995946 1
0.988499 1
0.890821 1
0.995981 1
0.993433 1
0.963570 1
0.959051 1
0.995223 1
0.990503 1
0.992376 1
0.975205 1
0.228765 1
0.886560 1
0.097901 1
0.997487 1
0.997485 1
0.249050 1
0.993916 1
0.999531 1
0.983039 1
0.992318 1
0.002313 1
0.989950 1
0.076598 1
0.996308 1
0.998958 1
0.985471 1
0.702963 1
0.972273 1
0.056071 1
0.997250 1
0.996648 1
0.988359 1
0.999397 1
0.835171 1
0.994318 1
0.989976 1
0.991803 1
0.998193 1
0.952919 1
0.931216 1
0.286870 1
0.992693 1
0.994460 1
0.984280 1
0.977866 1
0.997835 1
0.993136 1
0.996344 1
0.991809 1
0.991890 1
0.881075 1
0.892286 1
0.942791 1
0.904959 1
0.994229 1
0.993084 1
0.997096 1
0.071156 1
0.985864 1
0.984008 1
0.982660 1
0.984398 1
0.998754 1
0.999278 1
0.986531 1
0.652380 1
0.976965 1
0.985371 1
0.970720 1
0.977804 1
0.986513 1
0.722680 1
0.931765 1
0.985467 1
0.990499 1
0.957447 1
0.996235 1
0.997696 1
0.979497 1
0.991862 1
0.995114 1
0.236928 1
0.985568 1
0.989743 1
0.996779 1
0.946430 1
0.973788 1
0.996539 1
0.995988 1
0.999144 1
0.987334 1
0.998157 1
0.994994 1
0.994703 1
0.973831 1
0.995060 1
0.981119 1
0.984318 1
0.586906 1
0.990963 1
0.988573 1
0.998471 1
0.990135 1
0.508085 1
0.994797 1
0.897072 1
0.996172 1
0.995278 1
0.929322 1
0.988651 1
0.997715 1
0.979485 1
0.988743 1
0.420231 1
0.996261 1
0.991064 1
0.981034 1
0.947168 1
0.990520 1
0.993467 1
0.853310 1
0.598661 1
0.574806 1
0.973003 1
0.990943 1
0.301867 1
0.978763 1
0.758694 1
0.930935 1
0.996725 1
0.993012 1
0.992322 1
0.992549 1
0.980703 1
0.999143 1
0.995152 1
0.986903 1
0.250033 1
0.986610 1
0.996014 1
0.994028 1
0.959300 1
0.982180 1
0.989527 1
0.980118 1
0.977118 1
0.989984 1
0.762932 1
0.984952 1
0.988599 1
0.995475 1
0.983347 1
0.939411 1
0.990549 1
0.537041 1
0.992111 1
0.994464 1
0.994292 1
0.199946 1
0.993618 1
0.998544 1
0.317902 1
0.999411 1
0.966177 1
0.999339 1
0.954471 1
0.912787 1
0.981392 1
0.801224 1
0.464944 1
0.914606 1
0.998659 1
0.138723 1
0.847049 1
0.999424 1
0.979862 1
0.982153 1
0.960501 1
0.998888 1
0.967196 1
0.942591 1
0.981637 1
0.084909 1
0.970352 1
0.866271 1
0.962385 1
0.996423 1
0.994872 1
0.050326 1
0.980303 1
0.391895 1
0.998052 1
0.982597 1
0.993667 1
0.996600 1
0.993429 1
0.994501 1
0.086307 1
0.978963 1
0.994567 1
0.976542 1
0.986211 1
0.995265 1
0.998698 1
0.997049 1
0.061075 1
0.011961 1
0.991392 1
0.996162 1
0.768261 1
0.961759 1
0.971154 1
0.263982 1
0.985647 1
0.996597 1
0.811614 1
0.992254 1
0.549062 1
0.985444 1
0.999404 1
0.989908 1
0.991902 1
0.896942 1
0.057964 1
0.984157 1
0.990690 1
0.988142 1
0.625060 1
0.999458 1
0.999311 1
0.601726 1
0.974348 1
0.950955 1
0.997311 1
0.095864 1
0.836247 1
0.991000 1
0.999362 1
0.999429 1
0.996569 1
0.992854 1
0.976016 1
0.045007 1
0.997911 1
0.988332 1
0.774731 1
0.993211 1
0.008461 1
0.996753 1
0.972842 1
0.995439 1
0.870256 1
0.218913 1
0.500273 1
0.988290 1
0.993697 1
0.990433 1
0.996008 1
0.994772 1
0.989979 1
0.983863 1
0.999382 1
0.997028 1
0.284366 1
0.988160 1
0.990211 1
0.940851 1
0.021564 1
0.608576 1
0.996381 1
0.991207 1
0.950113 1
0.913490 1
0.994526 1
0.285490 1
0.964627 1
0.469074 1
0.125596 1
0.996348 1
0.995411 1
0.994549 1
0.959428 1
0.959866 1
0.065430 1
0.995601 1
0.984686 1
0.948916 1
0.979654 1
0.996447 1
0.991978 1
0.936186 1
0.994893 1
0.972173 1
0.995569 1
0.965379 1
0.983357 1
0.999127 1
0.578395 1
0.994375 1
0.997755 1
0.030613 1
0.488896 1
0.987918 1
0.992106 1
0.997984 1
0.996639 1
0.995518 1
0.746923 1
0.988916 1
0.711515 1
0.934765 1
0.984983 1
0.991555 1
0.999234 1
0.449101 1
0.997028 1
0.974558 1
0.997873 1
0.985710 1
0.854747 1
0.984231 1
0.722081 1
0.759190 1
0.972514 1
0.993545 1
0.054946 1
0.985416 1
0.969924 1
0.958203 1
0.981830 1
0.654209 1
0.176737 1
0.967442 1
0.984331 1
0.996050 1
0.987023 1
0.994323 1
0.010413 1
0.910690 1
0.979366 1
0.990539 1
0.020735 1
0.927491 1
0.991034 1
0.724734 1
0.119006 1
0.989065 1
0.994379 1
0.922594 1
0.991547 1
0.956432 1
0.983175 1
0.983960 1
0.790817 1
0.992755 1
0.511539 1
0.987945 1
0.091659 1
0.998691 1
0.975698 1
0.985988 1
0.868294 1
0.990371 1
0.996934 1
0.984097 1
0.975436 1
0.999325 1
0.675226 1
0.990004 1
0.990453 1
0.992081 1
0.994407 1
0.996255 1
0.997009 1
0.595508 1
0.996053 1
0.980890 1
0.996289 1
0.648030 1
0.895440 1
0.972605 1
0.976263 1
0.951632 1
0.993883 1
0.999187 1
0.997756 1
0.992686 1
0.998939 1
0.885055 1
0.892045 1
0.960184 1
0.699395 1
0.995515 1
0.958919 1
0.989383 1
0.999217 1
0.319575 1
0.903836 1
0.975322 1
0.209118 1
0.860254 1
0.996110 1
0.522261 1
0.946387 1
0.968230 1
0.790949 1
0.995424 1
0.993047 1
0.141259 1
0.981354 1
0.994963 1
0.994304 1
0.995874 1
0.994393 1
0.922293 1
0.995273 1
0.992590 1
0.035305 1
0.995259 1
0.518171 1
0.999439 1
0.946913 1
0.988660 1
0.996046 1
0.964828 1
0.977790 1
0.993095 1
0.995408 1
0.984576 1
0.999377 1
0.995950 1
0.991033 1
0.996484 1
0.995914 1
0.798346 1
0.975220 1
0.991476 1
0.826615 1
0.918137 1
0.987070 1
0.983749 1
0.971141 1
0.992101 1
0.990847 1
0.990135 1
0.991381 1
0.978077 1
0.989044 1
0.944723 1
0.992344 1
0.990678 1
0.940203 1
0.998899 1
0.988618 1
0.503822 1
0.991874 1
0.990034 1
0.425977 1
0.981506 1
0.753461 1
0.990685 1
0.990954 1
0.996055 1
0.996022 1
0.981057 1
0.921242 1
0.979800 1
0.923369 1
0.787804 1
0.990395 1
0.910893 1
0.996554 1
0.887728 1
0.991525 1
0.756293 1
0.985517 1
0.995461 1
0.996702 1
0.988366 1
0.987758 1
0.996263 1
0.979044 1
0.905647 1
0.983768 1
0.846688 1
0.989579 1
0.986160 1
0.808047 1
0.993495 1
0.988330 1
0.699331 1
0.831837 1
0.994263 1
0.985412 1
0.994698 1
0.993954 1
0.989136 1
0.960719 1
0.986772 1
0.859156 1
0.963688 1
0.971521 1
0.994734 1
0.990844 1
0.963290 1
0.911381 1
0.971515 1
0.995601 1
0.997282 1
0.977304 1
0.992394 1
0.947256 1
0.995534 1
0.995403 1
0.994967 1
0.991174 1
0.959833 1
0.983143 1
0.999450 1
0.985042 1
0.938604 1
0.336048 1
0.916508 1
0.983888 1
0.888591 1
0.995879 1
0.976125 1
0.989400 1
0.898224 1
0.996220 1
0.990673 1
0.752786 1
0.995843 1
0.969165 1
0.919749 1
0.798698 1
0.999162 1
0.996381 1
0.999471 1
0.810837 1
0.979863 1
0.838099 1
0.998808 1
0.691399 1
0.997195 1
0.983727 1
0.986335 1
0.480193 1
0.993467 1
0.995152 1
0.909935 1
0.997029 1
0.947769 1
0.574200 1
0.987422 1
0.993095 1
0.982990 1
0.941778 1
0.991952 1
0.997515 1
0.766913 1
0.996077 1
0.996586 1
0.996527 1
0.990258 1
0.998845 1
0.965846 1
0.993888 1
0.994212 1
0.999346 1
0.924930 1
0.992038 1
0.993981 1
0.996320 1
0.974489 1
0.794852 1
0.964494 1
0.994067 1
0.457494 1
0.983014 1
0.990644 1
0.992589 1
0.993515 1
0.999331 1
0.629486 1
0.970163 1
0.997349 1
0.982068 1
0.087216 1
0.972688 1
0.993899 1
0.631061 1
0.155851 1
0.933266 1
0.984470 1
0.291506 1
0.987132 1
0.892492 1
0.999400 1
0.970991 1
0.986614 1
0.998306 1
0.999073 1
0.989045 1
0.996373 1
0.199270 1
0.987674 1
0.991700 1
0.989454 1
0.009106 1
0.993198 1
0.970454 1
0.935558 1
0.172432 1
0.983600 1
0.967776 1
0.909883 1
0.993457 1
0.580403 1
0.986357 1
0.568835 1
0.965182 1
0.995718 1
0.167929 1
0.979193 1
0.984404 1
0.936031 1
0.935086 1
0.996098 1
0.896329 1
0.995686 1
0.986534 1
0.959639 1
0.887537 1
0.982876 1
0.976782 1
0.969596 1
0.004397 1
0.961605 1
0.990412 1
0.805096 1
0.959273 1
0.973920 1
0.797381 1
0.974420 1
0.978301 1
0.837731 1
0.980019 1
0.974251 1
0.966564 1
0.997640 1
0.996070 1
0.994294 1
0.994745 1
0.994632 1
0.294676 1
0.144345 1
0.527088 1
0.611857 1
0.132334 1
0.907099 1
0.992478 1
0.636905 1
0.021135 1
0.976871 1
0.999217 1
0.984895 1
0.986255 1
0.707556 1
0.101929 1
0.991583 1
0.987999 1
0.994389 1
0.948984 1
0.999384 1
0.996785 1
0.337943 1
0.978836 1
0.954753 1
0.999274 1
0.978899 1
0.982795 1
0.990559 1
0.996614 1
0.987206 1
0.334210 1
0.929672 1
0.988237 1
0.999525 1
0.982009 1
0.974637 1
0.955040 1
0.992540 1
0.996982 1
0.799808 1
0.985555 1
0.993872 1
0.995667 1
0.984491 1
0.177865 1
0.973867 1
0.966515 1
0.978485 1
0.991019 1
0.992607 1
0.981564 1
0.989975 1
0.889986 1
0.989270 1
0.123684 1
0.926354 1
0.982304 1
0.977538 1
0.954397 1
0.802307 1
0.999529 1
0.986558 1
0.891100 1
0.991766 1
0.991945 1
0.978320 1
0.994583 1
0.977815 1
0.781876 1
0.993124 1
0.993027 1
0.995723 1
0.042953 1
0.995306 1
0.993196 1
0.914522 1
0.998306 1
0.990346 1
0.976543 1
0.999421 1
0.987082 1
0.992737 1
0.977939 1
0.997094 1
0.745059 1
0.991161 1
0.995159 1
0.992665 1
0.638580 1
0.999217 1
0.905521 1
0.998102 1
0.997211 1
0.992251 1
0.993525 1
0.990169 1
0.994008 1
0.986537 1
0.912554 1
0.956412 1
0.998151 1
0.991233 1
0.993568 1
0.950010 1
0.989154 1
0.080279 1
0.990327 1
0.950937 1
0.986745 1
0.962845 1
0.999050 1
0.995063 1
0.966754 1
0.914397 1
0.891707 1
0.987980 1
0.990100 1
0.003307 1
0.985314 1
0.999149 1
0.953676 1
0.956654 1
0.132441 1
0.886636 1
0.987568 1
0.994207 1
0.996657 1
0.999258 1
0.639592 1
0.337354 1
0.989007 1
0.991779 1
0.993502 1
0.997498 1
0.993218 1
0.760045 1
0.924636 1
0.468906 1
0.972026 1
0.998257 1
0.969252 1
0.924891 1
0.998857 1
0.991813 1
0.987494 1
0.879798 1
0.816842 1
0.996664 1
0.987784 1
0.998637 1
0.983286 1
0.980033 1
0.987351 1
0.997321 1
0.911803 1
0.989187 1
0.976641 1
0.999291 1
0.994430 1
0.863228 1
0.422475 1
0.997487 1
0.948997 1
0.991294 1
0.984557 1
0.736119 1
0.838646 1
0.839712 1
0.985218 1
0.629427 1
0.355048 1
0.960809 1
0.996219 1
0.686825 1
0.963789 1
0.949488 1
0.930514 1
0.004271 1
0.996054 1
0.994218 1
0.993322 1
0.535503 1
0.977003 1
0.972030 1
0.936863 1
0.034528 1
0.991641 1
0.985593 1
0.992366 1
0.987301 1
0.996041 1
0.868710 1
0.971612 1
0.991553 1
0.979785 1
0.993425 1
0.881313 1
0.994607 1
0.164035 1
0.981375 1
0.777004 1
0.993358 1
0.980301 1
0.984144 1
0.996491 1
0.976288 1
0.961229 1
0.980657 1
0.924762 1
0.886607 1
0.996639 1
0.990761 1
0.027603 1
0.995333 1
0.977322 1
0.984113 1
0.948681 1
0.940615 1
0.999420 1
0.967675 1
0.578389 1
0.998490 1
0.511038 1
0.997780 1
0.942466 1
0.952204 1
0.974714 1
0.999465 1
0.894168 1
0.987865 1
0.517838 1
0.278212 1
0.991681 1
0.999238 1
0.523484 1
0.982940 1
0.994203 1
0.995321 1
0.966833 1
0.844891 1
0.996400 1
0.999251 1
0.996803 1
0.035655 1
0.949051 1
0.991615 1
0.475215 1
0.993228 1
0.213605 1
0.993651 1
0.981579 1
0.993057 1
0.980809 1
0.960473 1
0.996224 1
0.495130 1
0.985496 1
0.999508 1
0.997708 1
0.993985 1
0.986692 1
0.964790 1
0.964330 1
0.673861 1
0.992998 1
0.985427 1
0.927779 1
0.994933 1
0.995894 1
0.985203 1
0.998914 1
0.927482 1
0.926432 1
0.993732 1
0.775809 1
0.989890 1
0.994655 1
0.992121 1
0.988597 1
0.937932 1
0.991678 1
0.987245 1
0.993119 1
0.994620 1
0.972220 1
0.943625 1
0.999032 1
0.524447 1
0.992525 1
0.987864 1
0.984263 1
0.730359 1
0.937733 1
0.983774 1
0.980216 1
0.890017 1
0.760435 1
0.985657 1
0.985460 1
0.992007 1
0.026094 1
0.971485 1
0.941286 1
0.986787 1
0.075969 1
0.482032 1
0.909624 1
0.989486 1
0.946624 1
0.998303 1
0.098278 1
0.987230 1
0.972672 1
0.994945 1
0.970644 1
0.940928 1
0.026295 1
0.989780 1
0.966444 1
0.688566 1
0.266040 1
0.995957 1
0.972152 1
0.254761 1
0.573245 1
0.996957 1
0.993459 1
0.506764 1
0.945683 1
0.953124 1
0.026488 1
0.995834 1
0.978734 1
0.987563 1
0.997889 1
0.988857 1
0.970945 1
0.983581 1
0.978125 1
0.953108 1
0.851196 1
0.932403 1
0.987134 1
0.996031 1
0.993896 1
0.367032 1
0.225875 1
0.991692 1
0.994574 1
0.986281 1
0.890801 1
0.703497 1
0.941901 1
0.990686 1
0.608709 1
0.976398 1
0.975163 1
0.008453 1
0.985296 1
0.996027 1
0.990305 1
0.704920 1
0.999474 1
0.945153 1
0.995865 1
0.985654 1
0.985197 1
0.987558 1
0.788547 1
0.274026 1
0.986466 1
0.964620 1
0.999160 1
0.991905 1
0.999450 1
0.891487 1
0.950364 1
0.823773 1
0.962510 1
0.551197 1
0.991506 1
0.999200 1
0.972660 1
0.983126 1
0.841980 1
0.912465 1
0.966122 1
0.999429 1
0.994803 1
0.967835 1
0.010943 1
0.295256 1
0.988864 1
0.987713 1
0.985705 1
0.979022 1
0.971385 1
0.994509 1
0.995570 1
0.145168 1
0.939366 1
0.994123 1
0.991867 1
0.992428 1
0.992225 1
0.998980 1
0.994678 1
0.989506 1
0.997646 1
0.979086 1
0.963731 1
0.997492 1
0.975817 1
0.996600 1
0.894622 1
0.995383 1
0.919960 1
0.008884 1
0.671968 1
0.997220 1
0.989494 1
0.462036 1
0.995966 1
0.976406 1
0.968103 1
0.140421 1
0.994303 1
0.988837 1
0.035404 1
0.992993 1
0.799454 1
0.983704 1
0.233739 1
0.992058 1
0.972767 1
0.992226 1
0.998270 1
0.969283 1
0.981217 1
0.393669 1
0.752981 1
0.998516 1
0.981514 1
0.988312 1
0.706786 1
0.028928 1
0.188791 1
0.185907 1
0.988995 1
0.968706 1
0.993571 1
0.940435 1
0.975891 1
0.998802 1
0.944043 1
0.993880 1
0.975348 1
0.995499 1
0.983433 1
0.993795 1
0.995194 1
0.829015 1
0.996476 1
0.991065 1
0.994327 1
0.894834 1
0.997875 1
0.444527 1
0.984413 1
0.993853 1
0.987190 1
0.990469 1
0.986415 1
0.987579 1
0.986234 1
0.994949 1
0.910005 1
0.989684 1
0.994574 1
0.995685 1
0.997000 1
0.996342 1
0.990975 1
0.588899 1
0.990267 1
0.981969 1
0.995244 1
0.998546 1
0.960943 1
0.998804 1
0.912451 1
0.990154 1
0.966935 1
0.682935 1
0.999361 1
0.153888 1
0.965028 1
0.993763 1
0.968667 1
0.966458 1
0.997603 1
0.980784 1
0.980113 1
0.851129 1
0.827851 1
0.813151 1
0.990435 1
0.997020 1
0.997748 1
0.963795 1
0.995033 1
0.743673 1
0.998476 1
0.705353 1
0.994983 1
0.987205 1
0.988508 1
0.952903 1
0.995805 1
0.857589 1
0.911917 1
0.984375 1
0.964734 1
0.993402 1
0.982517 1
0.993491 1
0.995858 1
0.008235 1
0.984744 1
0.030012 1
0.999250 1
0.968821 1
0.991686 1
0.994070 1
0.972936 1
0.986553 1
0.925103 1
0.980085 1
0.988707 1
0.985736 1
0.593448 1
0.997129 1
0.994526 1
0.987792 1
0.956433 1
0.329141 1
0.671355 1
0.995415 1
0.987899 1
0.990001 1
0.996353 1
0.991297 1
0.897730 1
0.401876 1
0.995630 1
0.995842 1
0.999259 1
0.985014 1
0.993790 1
0.998009 1
0.941699 1
0.990612 1
0.509563 1
0.920301 1
0.973114 1
0.884586 1
0.987944 1
0.062813 1
0.885224 1
0.061344 1
0.987876 1
0.963725 1
0.998647 1
0.936422 1
0.986492 1
0.952168 1
0.408937 1
0.973423 1
0.995887 1
0.987716 1
0.988575 1
0.911960 1
0.967043 1
0.999518 1
0.902972 1
0.994601 1
0.979887 1
0.612862 1
0.995721 1
0.967424 1
0.982125 1
0.989299 1
0.209999 1
0.988423 1
0.132044 1
0.996549 1
0.997663 1
0.815071 1
0.994246 1
0.997370 1
0.960282 1
0.791708 1
0.998653 1
0.903795 1
0.989560 1
0.030654 1
0.958958 1
0.990941 1
0.902820 1
0.985950 1
0.070266 1
0.994283 1
0.983510 1
0.995611 1
0.990982 1
0.996643 1
0.936561 1
0.999000 1
0.023285 1
0.986381 1
0.998991 1
0.002277 1
0.994317 1
0.988512 1
0.877545 1
0.986610 1
0.555408 1
0.991227 1
0.593134 1
0.993240 1
0.987399 1
0.590453 1
0.736090 1
0.991919 1
0.980089 1
0.019785 1
0.993816 1
0.988722 1
0.999336 1
0.999420 1
0.987332 1
0.076291 1
0.994454 1
0.377753 1
0.987399 1
0.988274 1
0.682281 1
0.991364 1
0.995421 1
0.977750 1
0.012061 1
0.999081 1
0.964854 1
0.976198 1
0.996136 1
0.727404 1
0.943845 1
0.839844 1
0.994201 1
0.991269 1
0.999462 1
0.956321 1
0.935590 1
0.988905 1
0.998044 1
0.988054 1
0.960196 1
0.992644 1
0.462385 1
0.984830 1
0.655241 1
0.992776 1
0.994587 1
0.998694 1
0.998682 1
0.993936 1
0.700150 1
0.989576 1
0.892060 1
0.985743 1
0.998155 1
0.984284 1
0.972494 1
0.066211 1
0.993944 1
0.995386 1
0.091204 1
0.112017 1
0.022868 1
0.451810 1
0.997076 1
0.941225 1
0.817506 1
0.739788 1
0.828609 1
0.970760 1
0.701914 1
0.999293 1
0.981141 1
0.998476 1
0.957818 1
0.172634 1
0.597534 1
0.980620 1
0.921159 1
0.271106 1
0.201161 1
0.981878 1
0.605993 1
0.977850 1
0.972620 1
0.939521 1
0.983621 1
0.993386 1
0.850970 1
0.989011 1
0.791473 1
0.146450 1
0.994674 1
0.553284 1
0.993829 1
0.985245 1
0.978950 1
0.279094 1
0.992868 1
0.923126 1
0.969587 1
0.813596 1
0.951342 1
0.857428 1
0.850890 1
0.943128 1
0.765563 1
0.895805 1
0.931402 1
0.793222 1
0.707897 1
0.977876 1
0.987718 1
0.980097 1
0.847797 1
0.979362 1
0.980226 1
0.992906 1
0.197201 1
0.936849 1
0.898600 1
0.981128 1
0.830757 1
0.999389 1
0.995792 1
0.988361 1
0.724654 1
0.976279 1
0.984502 1
0.974993 1
0.981730 1
0.958126 1
0.960232 1
0.758042 1
0.980906 1
0.995161 1
0.979807 1
0.980493 1
0.968051 1
0.999207 1
0.905144 1
0.977115 1
0.927378 1
0.996625 1
0.748816 1
0.923773 1
0.995026 1
0.984187 1
0.973489 1
0.987477 1
0.993772 1
0.975836 1
0.926928 1
0.980320 1
0.983635 1
0.973198 1
0.779200 1
0.632774 1
0.999302 1
0.996210 1
0.951552 1
0.746553 1
0.996530 1
0.992382 1
0.994976 1
0.991981 1
0.856022 1
0.953470 1
0.996805 1
0.968688 1
0.995300 1
0.936724 1
0.977808 1
0.957371 1
0.907053 1
0.991268 1
0.994884 1
0.618644 1
0.920515 1
0.996571 1
0.997729 1
0.992232 1
0.989018 1
0.991517 1
0.251274 1
0.992745 1
0.991231 1
0.992429 1
0.884152 1
0.990984 1
0.995888 1
0.906684 1
0.060603 1
0.002714 1
0.985556 1
0.996215 1
0.978785 1
0.963453 1
0.212193 1
0.983899 1
0.803048 1
0.990788 1
0.994287 1
0.997834 1
0.694032 1
0.211699 1
0.981966 1
0.970712 1
0.987380 1
0.403645 1
0.848017 1
0.987316 1
0.928668 1
0.969585 1
0.704189 1
0.995489 1
0.205559 1
0.961129 1
0.656424 1
0.883774 1
0.562842 1
0.988732 1
0.006875 1
0.736127 1
0.652383 1
0.779300 1
0.742419 1
0.984712 1
0.997225 1
0.990031 1
0.996004 1
0.594535 1
0.974632 1
0.993743 1
0.913463 1
0.996307 1
0.228709 1
0.991047 1
0.990721 1
0.990580 1
0.978863 1
0.992285 1
0.984655 1
0.998906 1
0.913460 1
0.995179 1
0.987484 1
0.087737 1
0.989309 1
0.999148 1
0.995487 1
0.996757 1
0.854017 1
0.993030 1
0.760945 1
0.880004 1
0.997409 1
0.990959 1
0.993714 1
0.878848 1
0.794347 1
0.922762 1
0.999201 1
0.953155 1
0.060915 1
0.999119 1
0.994330 1
0.997127 1
0.991116 1
0.966708 1
0.992977 1
0.965458 1
0.924664 1
0.984774 1
0.986946 1
0.998373 1
0.873227 1
0.996261 1
0.994359 1
0.993450 1
0.993200 1
0.903124 1
0.986861 1
0.846470 1
0.931854 1
0.998730 1
0.993780 1
0.989411 1
0.992488 1
0.985858 1
0.960030 1
0.989014 1
0.954550 1
0.985110 1
0.896297 1
0.966558 1
0.993200 1
0.972058 1
0.983360 1
0.527697 1
0.995182 1
0.030937 1
0.962304 1
0.759929 1
0.976028 1
0.943908 1
0.947209 1
0.937884 1
0.812313 1
0.996506 1
0.968379 1
0.829784 1
0.999475 1
0.959585 1
0.885228 1
0.993245 1
0.996742 1
0.333246 1
0.127326 1
0.989770 1
0.820495 1
0.986670 1
0.577755 1
0.998578 1
0.005652 1
0.058523 1
0.972923 1
0.985642 1
0.994598 1
0.736102 1
0.980461 1
0.869377 1
0.996575 1
0.996817 1
0.990024 1
0.988648 1
0.984680 1
0.992015 1
0.998983 1
0.995997 1
0.978159 1
0.998906 1
0.994869 1
0.052110 1
0.997327 1
0.963314 1
0.993572 1
0.997784 1
0.996900 1
0.991368 1
0.988618 1
0.990768 1
0.795961 1
0.841245 1
0.989198 1
0.937247 1
0.986853 1
0.962703 1
0.985958 1
0.994732 1
0.999186 1
0.995877 1
0.986930 1
0.993979 1
0.987854 1
0.973971 1
0.987329 1
0.984424 1
0.989946 1
0.178846 1
0.985736 1
0.968067 1
0.993187 1
0.993541 1
0.998584 1
0.037654 1
0.965327 1
0.993539 1
0.992622 1
0.994517 1
0.688106 1
0.980276 1
0.996266 1
0.064998 1
0.994092 1
0.997014 1
0.994824 1
0.991632 1
0.996127 1
0.809376 1
0.991386 1
0.987644 1
0.996396 1
0.924539 1
0.968226 1
0.806066 1
0.926982 1
0.971987 1
0.011821 1
0.760167 1
0.986918 1
0.994009 1
0.072736 1
0.991018 1
0.908706 1
0.986135 1
0.977009 1
0.991819 1
0.653002 1
0.996350 1
0.992718 1
0.808880 1
0.969949 1
0.433124 1
0.993710 1
0.957010 1
0.996237 1
0.998838 1
0.996236 1
0.995036 1
0.901604 1
0.986110 1
0.997936 1
0.815890 1
0.978803 1
0.868274 1
0.996648 1
0.995944 1
0.655280 1
0.999068 1
0.997023 1
0.011256 1
0.967140 1
0.102418 1
0.991450 1
0.997318 1
0.874007 1
0.990471 1
0.993620 1
0.990487 1
0.997257 1
0.307030 1
0.932898 1
0.958022 1
0.991391 1
0.982239 1
0.913755 1
0.991013 1
0.944089 1
0.986805 1
0.981592 1
0.909173 1
0.990838 1
0.444221 1
0.966852 1
0.990336 1
0.988186 1
0.989583 1
0.999205 1
0.959422 1
0.973750 1
0.993163 1
0.961304 1
0.952441 1
0.784305 1
0.772341 1
0.914003 1
0.998870 1
0.947553 1
0.969460 1
0.988793 1
0.993723 1
0.999098 1
0.986156 1
0.842171 1
0.969634 1
0.975142 1
0.983566 1
0.782752 1
0.888406 1
0.987587 1
0.992605 1
0.967497 1
0.996288 1
0.932896 1
0.983391 1
0.929512 1
0.736223 1
0.978113 1
0.999468 1
0.968796 1
0.094164 1
0.996758 1
0.972046 1
0.260493 1
0.685884 1
0.973296 1
0.991035 1
0.993561 1
0.999198 1
0.983556 1
0.994141 1
0.341919 1
0.936736 1
0.381379 1
0.992123 1
0.947956 1
0.989391 1
0.943582 1
0.736986 1
0.705705 1
0.972731 1
0.994892 1
0.994023 1
0.975773 1
0.978085 1
0.988278 1
0.981000 1
0.992387 1
0.994175 1
0.670616 1
0.986338 1
0.887391 1
0.182198 1
0.975718 1
0.990399 1
0.996979 1
0.998663 1
0.061889 1
0.994229 1
0.984912 1
0.991307 1
0.970736 1
0.015592 1
0.993077 1
0.905047 1
0.987069 1
0.994426 1
0.800907 1
0.927622 1
0.961500 1
0.926511 1
0.879794 1
0.941996 1
0.924275 1
0.062063 1
0.931778 1
0.645074 1
0.990193 1
0.956920 1
0.959125 1
0.965349 1
0.995080 1
0.999014 1
0.368967 1
0.993149 1
0.989595 1
0.966751 1
0.814512 1
0.998843 1
0.012692 1
0.255807 1
0.977627 1
0.977923 1
0.994686 1
0.989487 1
0.746262 1
0.989262 1
0.991715 1
0.996700 1
0.949261 1
0.994403 1
0.950883 1
0.969920 1
0.985169 1
0.933183 1
0.480068 1
0.848365 1
0.992207 1
0.983478 1
0.964445 1
0.038104 1
0.870425 1
0.991900 1
0.984014 1
0.140718 1
0.017973 1
0.886396 1
0.807101 1
0.983877 1
0.996214 1
0.991750 1
0.985146 1
0.975435 1
0.985312 1
0.951688 1
0.989325 1
0.961721 1
0.995115 1
0.996145 1
0.988773 1
0.985100 1
0.999219 1
0.152082 1
0.990385 1
0.988231 1
0.944833 1
0.820521 1
0.950823 1
0.763118 1
0.936172 1
0.274326 1
0.828179 1
0.034030 1
0.997052 1
0.991189 1
0.975440 1
0.991035 1
0.996909 1
0.989794 1
0.992112 1
0.762682 1
0.993247 1
0.925610 1
0.999294 1
0.871091 1
0.994998 1
0.719275 1
0.986244 1
0.993956 1
0.883692 1
0.992495 1
0.921282 1
0.915397 1
0.515464 1
0.993875 1
0.999230 1
0.998146 1
0.969643 1
0.999557 1
0.961079 1
0.995571 1
0.979713 1
0.990081 1
0.921484 1
0.083737 1
0.169511 1
0.935313 1
0.987343 1
0.798241 1
0.973052 1
0.989657 1
0.979478 1
0.974642 1
0.840128 1
0.967193 1
0.991669 1
0.999519 1
0.996437 1
0.195481 1
0.964094 1
0.983888 1
0.984876 1
0.997314 1
0.998064 1
0.975797 1
0.969485 1
0.983388 1
0.350267 1
0.990895 1
0.990430 1
0.981989 1
0.970799 1
0.992691 1
0.990262 1
0.920530 1
0.962312 1
0.581865 1
0.995396 1
0.039881 1
0.968134 1
0.985644 1
0.995935 1
0.986491 1
0.997294 1
0.835717 1
0.930448 1
0.980522 1
0.986440 1
0.493315 1
0.973507 1
0.990778 1
0.958643 1
0.755245 1
0.439394 1
0.082382 1
0.976445 1
0.955765 1
0.935868 1
0.981629 1
0.995715 1
0.985638 1
0.791917 1
0.988824 1
0.791695 1
0.982068 1
0.160106 1
0.980870 1
0.981375 1
0.932241 1
0.914951 1
0.991844 1
0.985921 1
0.330212 1
0.781969 1
0.995009 1
0.786200 1
0.947945 1
0.998865 1
0.370881 1
0.992510 1
0.993786 1
0.397031 1
0.132714 1
0.992247 1
0.996787 1
0.976539 1
0.994584 1
0.997794 1
0.990881 1
0.993854 1
0.976083 1
0.982988 1
0.983186 1
0.996145 1
0.987506 1
0.934211 1
0.993366 1
0.832468 1
0.983686 1
0.998452 1
0.995524 1
0.981520 1
0.046110 1
0.885871 1
0.990773 1
0.980591 1
0.993569 1
0.999297 1
0.993780 1
0.411865 1
0.996770 1
0.195582 1
0.972745 1
0.878040 1
0.996036 1
0.985699 1
0.991839 1
0.849128 1
0.988950 1
0.994000 1
0.990196 1
0.963398 1
0.996252 1
0.991847 1
0.999088 1
0.986986 1
0.992146 1
0.839855 1
0.992957 1
0.984808 1
0.890364 1
0.986956 1
0.869397 1
0.994116 1
0.921466 1
0.992786 1
0.904386 1
0.992440 1
0.991314 1
0.988359 1
0.173694 1
0.984265 1
0.998039 1
0.988555 1
0.996018 1
0.989875 1
0.966725 1
0.986908 1
0.837804 1
0.991022 1
0.918621 1
0.996134 1
0.999338 1
0.157847 1
0.985818 1
0.971716 1
0.992699 1
0.382793 1
0.708785 1
0.957374 1
0.991994 1
0.991891 1
0.930612 1
0.075721 1
0.886532 1
0.991087 1
0.967382 1
0.997504 1
0.976133 1
0.999131 1
0.925417 1
0.986656 1
0.992800 1
0.942130 1
0.991235 1
0.989080 1
0.124765 1
0.877682 1
0.492955 1
0.038680 1
0.970607 1
0.964265 1
0.999275 1
0.993204 1
0.636258 1
0.996409 1
0.969203 1
0.996515 1
0.848298 1
0.967548 1
0.990689 1
0.995677 1
0.921539 1
0.998742 1
0.919710 1
0.929029 1
0.847842 1
0.990693 1
0.617643 1
0.583942 1
0.995271 1
0.996686 1
0.994335 1
0.999357 1
0.990238 1
0.988422 1
0.989720 1
0.998310 1
0.960364 1
0.994247 1
0.997953 1
0.977524 1
0.346822 1
0.993085 1
0.950078 1
0.989881 1
0.990203 1
0.962522 1
0.987927 1
0.987185 1
0.026755 1
0.971175 1
0.992079 1
0.637596 1
0.974997 1
0.999248 1
0.992705 1
0.999300 1
0.976173 1
0.082502 1
0.984905 1
0.716796 1
0.979072 1
0.905801 1
0.019980 1
0.991897 1
0.062536 1
0.859276 1
0.928235 1
0.622969 1
0.990742 1
0.995619 1
0.207351 1
0.989484 1
0.078252 1
0.963208 1
0.952650 1
0.991557 1
0.966813 1
0.994912 1
0.983767 1
0.235184 1
0.997229 1
0.832328 1
0.980634 1
0.987245 1
0.971114 1
0.981207 1
0.976650 1
0.770331 1
0.989079 1
0.983994 1
0.776068 1
0.989786 1
0.994693 1
0.973799 1
0.997594 1
0.904105 1
0.942616 1
0.997062 1
0.996898 1
0.991087 1
0.989395 1
0.996642 1
0.848952 1
0.978850 1
0.977741 1
0.996078 1
0.456661 1
0.991926 1
0.978484 1
0.992565 1
0.985340 1
0.996131 1
0.988487 1
0.999159 1
0.999353 1
0.996352 1
0.994442 1
0.585280 1
0.993164 1
0.981420 1
0.579891 1
0.990754 1
0.989481 1
0.879244 1
0.993121 1
0.973624 1
0.998933 1
0.994213 1
0.956635 1
0.979697 1
0.991713 1
0.609330 1
0.971472 1
0.984023 1
0.724493 1
0.486168 1
0.932679 1
0.974818 1
0.969773 1
0.985687 1
0.997225 1
0.937585 1
0.993016 1
0.987670 1
0.998589 1
0.981419 1
0.998493 1
0.994003 1
0.993573 1
0.929460 1
0.992287 1
0.995694 1
0.995136 1
0.999590 1
0.999367 1
0.991862 1
0.997229 1
0.995603 1
0.984059 1
0.414268 1
0.992534 1
0.985283 1
0.995464 1
0.983821 1
0.974139 1
0.994569 1
0.999391 1
0.991711 1
0.992920 1
0.355292 1
0.994984 1
0.660685 1
0.896340 1
0.750393 1
0.991521 1
0.987671 1
0.993666 1
0.995440 1
0.982702 1
0.870146 1
0.985960 1
0.744422 1
0.964313 1
0.930270 1
0.996549 1
0.994080 1
0.951338 1
0.996103 1
0.999026 1
0.914130 1
0.959482 1
0.994982 1
0.994470 1
0.810311 1
0.994742 1
0.988773 1
0.183421 1
0.081188 1
0.982008 1
0.995324 1
0.994693 1
0.320453 1
0.991660 1
0.986830 1
0.984795 1
0.993098 1
0.969576 1
0.991769 1
0.962046 1
0.932359 1
0.388722 1
0.003526 1
0.868987 1
0.860295 1
0.997571 1
0.997416 1
0.816071 1
0.983389 1
0.995482 1
0.778422 1
0.993624 1
0.995171 1
0.961127 1
0.238147 1
0.983814 1
0.237589 1
0.996473 1
0.842522 1
0.997867 1
0.997153 1
0.216531 1
0.991489 1
0.668973 1
0.939014 1
0.084449 1
0.933791 1
0.980981 1
0.910425 1
0.993062 1
0.348217 1
0.996012 1
0.763888 1
0.866989 1
0.991897 1
0.959442 1
0.974790 1
0.993617 1
0.900437 1
0.987082 1
0.971958 1
0.902612 1
0.998777 1
0.796114 1
0.991985 1
0.108672 1
0.975672 1
0.956435 1
0.954750 1
0.003433 1
0.955883 1
0.997718 1
0.792953 1
0.988596 1
0.996509 1
0.865193 1
0.990325 1
0.993441 1
0.992986 1
0.994955 1
0.993672 1
0.992377 1
0.972055 1
0.996362 1
0.984516 1
0.988079 1
0.073693 1
0.308627 1
0.948077 1
0.979537 1
0.990417 1
0.986203 1
0.187489 1
0.653266 1
0.975081 1
0.994957 1
0.963941 1
0.502535 1
0.982777 1
0.708700 1
0.998693 1
0.991806 1
0.911463 1
0.660264 1
0.969021 1
0.979248 1
0.980910 1
0.912873 1
0.000000 1
0.990958 1
0.980816 1
0.434287 1
0.965113 1
0.990227 1
0.636841 1
0.822306 1
0.999404 1
0.996812 1
0.992095 1
0.554964 1
0.980689 1
0.989756 1
0.998977 1
0.997378 1
0.930224 1
0.995110 1
0.918211 1
0.712561 1
0.950325 1
0.988313 1
0.982088 1
0.996172 1
0.481624 1
0.987896 1
0.992671 1
0.809888 1
0.987002 1
0.957952 1
0.762547 1
0.992744 1
0.994708 1
0.243675 1
0.959231 1
0.987043 1
0.995552 1
0.984484 1
0.957113 1
0.995094 1
0.999405 1
0.995251 1
0.997383 1
0.988917 1
0.988883 1
0.973080 1
0.638455 1
0.988067 1
0.956258 1
0.992152 1
0.992636 1
0.006045 1
0.845290 1
0.987206 1
0.994457 1
0.997806 1
0.961477 1
0.981122 1
0.996885 1
0.999406 1
0.966569 1
0.983809 1
0.855095 1
0.990250 1
0.975716 1
0.765725 1
0.961606 1
0.497369 1
0.990069 1
0.735673 1
0.951744 1
0.994455 1
0.990500 1
0.949270 1
0.996424 1
0.985587 1
0.994485 1
0.935782 1
0.984541 1
0.946017 1
0.907314 1
0.629971 1
0.918526 1
0.933123 1
0.990028 1
0.937825 1
0.987218 1
0.990655 1
0.993110 1
0.992404 1
0.985593 1
0.927036 1
0.140038 1
0.708151 1
0.985309 1
0.983326 1
0.975424 1
0.992046 1
0.992282 1
0.938454 1
0.988779 1
0.016351 1
0.998511 1
0.995907 1
0.459363 1
0.720784 1
0.003433 1
0.993588 1
0.931909 1
0.873791 1
0.922113 1
0.992735 1
0.977853 1
0.994468 1
0.996656 1
0.876434 1
0.945233 1
0.414710 1
0.999150 1
0.990292 1
0.975545 1
0.002538 1
0.984447 1
0.977636 1
0.682694 1
0.989584 1
0.999240 1
0.875777 1
0.623099 1
0.927438 1
0.998954 1
0.997255 1
0.995588 1
0.993573 1
0.991584 1
0.116152 1
0.995307 1
0.943506 1
0.929715 1
0.904894 1
0.995362 1
0.999281 1
0.711327 1
0.968317 1
0.966333 1
0.999526 1
0.991475 1
0.995269 1
0.036049 1
0.992238 1
0.998794 1
0.994391 1
0.997664 1
0.994842 1
0.977437 1
0.972896 1
0.964497 1
0.662095 1
0.993153 1
0.995190 1
0.852185 1
0.978291 1
0.848861 1
0.530983 1
0.989293 1
0.996429 1
0.949382 1
0.989625 1
0.992832 1
0.910011 1
0.997330 1
0.959864 1
0.988708 1
0.147711 1
0.997526 1
0.966752 1
0.070058 1
0.995422 1
0.217948 1
0.992339 1
0.302982 1
0.990573 1
0.998130 1
0.991018 1
0.992014 1
0.999314 1
0.975129 1
0.940081 1
0.998341 1
0.327023 1
0.992040 1
0.991921 1
0.802802 1
0.977143 1
0.922164 1
0.994521 1
0.822019 1
0.949222 1
0.995332 1
0.934239 1
0.995231 1
0.899224 1
0.992467 1
0.999313 1
0.505611 1
0.994532 1
0.983612 1
0.981075 1
0.991564 1
0.934902 1
0.957450 1
0.997556 1
0.072361 1
0.986100 1
0.991236 1
0.994595 1
0.598342 1
0.950305 1
0.930598 1
0.992227 1
0.996316 1
0.996685 1
0.999433 1
0.974187 1
0.939469 1
0.552701 1
0.958399 1
0.273639 1
0.993522 1
0.012690 1
0.994388 1
0.993461 1
0.091003 1
0.933957 1
0.962743 1
0.951392 1
0.986891 1
0.995449 1
0.599083 1
0.986307 1
0.933191 1
0.996705 1
0.060828 1
0.996290 1
0.981358 1
0.996765 1
0.648519 1
0.901533 1
0.927057 1
0.975080 1
0.678832 1
0.979815 1
0.779206 1
0.994971 1
0.799703 1
0.988325 1
0.994003 1
0.997329 1
0.189155 1
0.999165 1
0.046423 1
0.408858 1
0.264566 1
0.026077 1
0.937261 1
0.783129 1
0.998787 1
0.986015 1
0.995852 1
0.993476 1
0.933594 1
0.980902 1
0.934104 1
0.992502 1
0.998237 1
0.989720 1
0.991569 1
0.509396 1
0.998039 1
0.993026 1
0.991920 1
0.995451 1
0.994533 1
0.976903 1
0.991193 1
0.737108 1
0.990306 1
0.185467 1
0.984983 1
0.998357 1
0.990987 1
0.996607 1
0.009909 1
0.994372 1
0.999052 1
0.988399 1
0.638414 1
0.996318 1
0.803725 1
0.999348 1
0.948308 1
0.990552 1
0.704736 1
0.716429 1
0.845236 1
0.995141 1
0.939322 1
0.985719 1
0.612954 1
0.987465 1
0.989039 1
0.787466 1
0.994311 1
0.975554 1
0.997124 1
0.990549 1
0.949217 1
0.980651 1
0.995163 1
0.972561 1
0.993205 1
0.903732 1
0.992005 1
0.992971 1
0.999550 1
0.969121 1
0.997105 1
0.990529 1
0.983283 1
0.935726 1
0.874289 1
0.994319 1
0.991890 1
0.998476 1
0.996645 1
0.992403 1
0.996723 1
0.999110 1
0.968577 1
0.902529 1
0.955340 1
0.996859 1
0.978475 1
0.996160 1
0.994319 1
0.321230 1
0.826516 1
0.953062 1
0.999348 1
0.001732 1
0.966230 1
0.994673 1
0.946329 1
0.999554 1
0.992258 1
0.975454 1
0.778146 1
0.910427 1
0.996487 1
0.974696 1
0.999146 1
0.995872 1
0.965959 1
0.607326 1
0.995339 1
0.986008 1
0.968133 1
0.994226 1
0.986781 1
0.991881 1
0.354701 1
0.972693 1
0.995776 1
0.996398 1
0.417013 1
0.993582 1
0.987235 1
0.355790 1
0.034899 1
0.948313 1
0.853777 1
0.964276 1
0.980838 1
0.991089 1
0.985928 1
0.994260 1
0.996929 1
0.991986 1
0.996739 1
0.980862 1
0.994410 1
0.994830 1
0.998622 1
0.994824 1
0.995625 1
0.990746 1
0.992325 1
0.977124 1
0.999163 1
0.997076 1
0.997163 1
0.987684 1
0.994653 1
0.999485 1
0.992090 1
0.958934 1
0.994241 1
0.861850 1
0.856641 1
0.993455 1
0.985143 1
0.989496 1
0.998393 1
0.995654 1
0.970228 1
0.975562 1
0.956235 1
0.990471 1
0.909143 1
0.968338 1
0.961571 1
0.103471 1
0.992411 1
0.915181 1
0.995321 1
0.986174 1
0.994579 1
0.838162 1
0.963479 1
0.995214 1
0.982438 1
0.906579 1
0.992618 1
0.992765 1
0.317308 1
0.974153 1
0.988788 1
0.937287 1
0.679562 1
0.885914 1
0.987880 1
0.993347 1
0.958000 1
0.986993 1
0.994987 1
0.017913 0
0.008676 0
0.008919 0
0.011114 0
0.021820 0
0.003601 0
0.020435 0
0.003272 0
0.007285 0
0.003247 0
0.003422 0
0.007898 0
0.005580 0
0.005936 0
0.005646 0
0.016576 0
0.002855 0
0.005013 0
0.090799 0
0.008265 0
0.005460 0
0.215273 0
0.001479 0
0.002403 0
0.034960 0
0.004898 0
0.001626 0
0.179498 0
0.048574 0
0.020200 0
0.001960 0
0.010597 0
0.010585 0
0.018767 0
0.222637 0
0.008276 0
0.002183 0
0.007892 0
0.002794 0
0.001916 0
0.001889 0
0.002745 0
0.003137 0
0.010934 0
0.002029 0
0.001707 0
0.004512 0
0.029446 0
0.012908 0
0.045962 0
0.031892 0
0.021925 0
0.009555 0
0.001393 0
0.004969 0
0.139530 0
0.002267 0
0.012672 0
0.025195 0
0.006849 0
0.098503 0
0.003606 0
0.328186 0
0.011535 0
0.027549 0
0.002316 0
0.130747 0
0.011606 0
0.005309 0
0.004155 0
0.010373 0
0.003461 0
0.004845 0
0.001150 0
0.025356 0
0.002194 0
0.010715 0
0.008226 0
0.001922 0
0.027868 0
0.014060 0
0.002453 0
0.014302 0
0.010451 0
0.002984 0
0.012803 0
0.002357 0
0.003821 0
0.003429 0
0.009928 0
0.014996 0
0.002642 0
0.004489 0
0.017838 0
0.001666 0
0.003508 0
0.008597 0
0.019717 0
0.009347 0
0.017402 0
0.006618 0
0.009161 0
0.013124 0
0.006569 0
0.001839 0
0.146152 0
0.016533 0
0.001714 0
0.007826 0
0.818034 0
0.011419 0
0.037161 0
0.010609 0
0.005951 0
0.002043 0
0.004023 0
0.150074 0
0.073575 0
0.020794 0
0.003565 0
0.001807 0
0.006475 0
0.005736 0
0.044458 0
0.002709 0
0.005735 0
0.004534 0
0.001819 0
0.001863 0
0.003788 0
0.014039 0
0.027271 0
0.006027 0
0.066962 0
0.011873 0
0.001090 0
0.004403 0
0.008762 0
0.020917 0
0.001523 0
0.208156 0
0.042816 0
0.641295 0
0.014124 0
0.061526 0
0.005147 0
0.005662 0
0.019443 0
0.003846 0
0.050196 0
0.032889 0
0.006608 0
0.008020 0
0.020779 0
0.005119 0
0.244866 0
0.020191 0
0.003403 0
0.001750 0
0.004271 0
0.004429 0
0.002578 0
0.002499 0
0.016949 0
0.006910 0
0.011254 0
0.019710 0
0.018006 0
0.025349 0
0.551755 0
0.008086 0
0.002881 0
0.011731 0
0.001961 0
0.045758 0
0.001768 0
0.001907 0
0.003371 0
0.005500 0
0.054590 0
0.001460 0
0.003300 0
0.003047 0
0.002464 0
0.007849 0
0.011968 0
0.726642 0
0.015727 0
0.176666 0
0.011317 0
0.104352 0
0.003280 0
0.002305 0
0.006510 0
0.115395 0
0.546599 0
0.022283 0
0.002357 0
0.005254 0
0.004847 0
0.112793 0
0.007086 0
0.006932 0
0.001368 0
0.024434 0
0.010244 0
0.046696 0
0.003044 0
0.004051 0
0.017108 0
0.012187 0
0.002147 0
0.004194 0
0.018811 0
0.016208 0
0.001667 0
0.009473 0
0.013977 0
0.006739 0
0.013452 0
0.011342 0
0.016443 0
0.002867 0
0.001959 0
0.048793 0
0.018412 0
0.190676 0
0.091874 0
0.002615 0
0.002418 0
0.744002 0
0.021090 0
0.001738 0
0.015792 0
0.004236 0
0.009180 0
0.061885 0
0.002424 0
0.014942 0
0.001636 0
0.037845 0
0.022614 0
0.002820 0
0.008522 0
0.003525 0
0.003076 0
0.001761 0
0.008545 0
0.002358 0
0.001716 0
0.101357 0
0.009998 0
0.001790 0
0.001762 0
0.002324 0
0.008623 0
0.005598 0
0.603582 0
0.039436 0
0.038589 0
0.011170 0
0.041996 0
0.033957 0
0.010413 0
0.117258 0
0.003108 0
0.005110 0
0.003120 0
0.157760 0
0.010785 0
0.011042 0
0.001769 0
0.007584 0
0.001525 0
0.012124 0
0.010058 0
0.323665 0
0.005270 0
0.015194 0
0.001666 0
0.023482 0
0.011492 0
0.007093 0
0.002030 0
0.041376 0
0.002702 0
0.002902 0
0.040578 0
0.004150 0
0.002823 0
0.041260 0
0.003770 0
0.005441 0
0.001570 0
0.004583 0
0.010817 0
0.084813 0
0.014083 0
0.006318 0
0.012771 0
0.008247 0
0.003244 0
0.450694 0
0.010050 0
0.010442 0
0.130103 0
0.013401 0
0.003695 0
0.003361 0
0.025753 0
0.018750 0
0.006369 0
0.003966 0
0.007413 0
0.015594 0
0.006971 0
0.023956 0
0.025561 0
0.005493 0
0.011999 0
0.008366 0
0.108854 0
0.011196 0
0.002330 0
0.172286 0
0.009401 0
0.006581 0
0.011911 0
0.065692 0
0.010823 0
0.015042 0
0.003098 0
0.027774 0
0.020248 0
0.486873 0
0.000000 0
0.019106 0
0.007487 0
0.002255 0
0.007528 0
0.018527 0
0.043369 0
0.001862 0
0.969816 0
0.181827 0
0.033469 0
0.044649 0
0.002023 0
0.001954 0
0.003365 0
0.001644 0
0.003840 0
0.021180 0
0.015096 0
0.002840 0
0.005851 0
0.107948 0
0.002763 0
0.022077 0
0.011846 0
0.011850 0
0.002229 0
0.256210 0
0.001555 0
0.625326 0
0.007287 0
0.001720 0
0.070218 0
0.002326 0
0.016585 0
0.007909 0
0.015696 0
0.005783 0
0.011490 0
0.004319 0
0.008521 0
0.011001 0
0.001659 0
0.013689 0
0.024465 0
0.002104 0
0.080499 0
0.137680 0
0.068046 0
0.574930 0
0.028464 0
0.006252 0
0.109466 0
0.013536 0
0.010191 0
0.016973 0
0.001893 0
0.009565 0
0.016173 0
0.001713 0
0.020291 0
0.003693 0
0.230035 0
0.005130 0
0.002011 0
0.028175 0
0.079574 0
0.001914 0
0.005238 0
0.015261 0
0.006166 0
0.015426 0
0.011621 0
0.011862 0
0.006744 0
0.009803 0
0.101947 0
0.006966 0
0.055554 0
0.001818 0
0.006307 0
0.004845 0
0.011976 0
0.016444 0
0.003026 0
0.002389 0
0.011875 0
0.014412 0
0.009108 0
0.004258 0
0.044034 0
0.639291 0
0.011057 0
0.004540 0
0.043084 0
0.824436 0
0.635621 0
0.005430 0
0.006639 0
0.004221 0
0.008129 0
0.105950 0
0.003592 0
0.001960 0
0.006901 0
0.003766 0
0.514898 0
0.039096 0
0.144535 0
0.001802 0
0.001763 0
0.004709 0
0.005352 0
0.002969 0
0.004504 0
0.002395 0
0.005820 0
0.046497 0
0.010206 0
0.001770 0
0.001559 0
0.025465 0
0.003813 0
0.002455 0
0.008984 0
0.001587 0
0.094077 0
0.755860 0
0.556084 0
0.443290 0
0.133637 0
0.004972 0
0.003127 0
0.003789 0
0.006839 0
0.003095 0
0.005010 0
0.008411 0
0.008565 0
0.022179 0
0.005353 0
0.192903 0
0.019621 0
0.001832 0
0.023875 0
0.001947 0
0.004152 0
0.007523 0
0.022584 0
0.004326 0
0.003541 0
0.002847 0
0.005522 0
0.002877 0
0.003354 0
0.565950 0
0.014223 0
0.004438 0
0.002467 0
0.006890 0
0.020101 0
0.006647 0
0.021815 0
0.023571 0
0.021107 0
0.036639 0
0.019489 0
0.039128 0
0.008478 0
0.012618 0
0.003654 0
0.001977 0
0.002134 0
0.002329 0
0.008478 0
0.006091 0
0.010018 0
0.022638 0
0.005014 0
0.043581 0
0.016206 0
0.006211 0
0.008134 0
0.017224 0
0.027059 0
0.014883 0
0.062698 0
0.008731 0
0.024174 0
0.035219 0
0.001696 0
0.024841 0
0.025662 0
0.002373 0
0.002783 0
0.892519 0
0.280219 0
0.330276 0
0.006561 0
0.001737 0
0.003870 0
0.001456 0
0.001658 0
0.006739 0
0.002108 0
0.003611 0
0.503322 0
0.013424 0
0.038949 0
0.005139 0
0.763555 0
0.023290 0
0.001908 0
0.001566 0
0.433208 0
0.002723 0
0.053575 0
0.011741 0
0.005474 0
0.005075 0
0.013798 0
0.011302 0
0.003463 0
0.007047 0
0.002354 0
0.002151 0
0.025666 0
0.005795 0
0.003760 0
0.010053 0
0.003373 0
0.015284 0
0.231707 0
0.003149 0
0.006678 0
0.007620 0
0.026381 0
0.002357 0
0.059571 0
0.008787 0
0.026546 0
0.029113 0
0.002130 0
0.003647 0
0.002924 0
0.005504 0
0.003351 0
0.006266 0
0.015934 0
0.049156 0
0.005172 0
0.093660 0
0.007670 0
0.991739 0
0.014081 0
0.004619 0
0.027422 0
0.003125 0
0.003858 0
0.010943 0
0.068369 0
0.023666 0
0.018355 0
0.003580 0
0.011806 0
0.001517 0
0.002129 0
0.006712 0
0.003480 0
0.047251 0
0.051454 0
0.012678 0
0.002139 0
0.001792 0
0.054970 0
0.013780 0
0.011979 0
0.005718 0
0.001529 0
0.002735 0
0.004882 0
0.001082 0
0.002837 0
0.002436 0
0.009180 0
0.001563 0
0.009685 0
0.002340 0
0.820315 0
0.010590 0
0.009403 0
0.019510 0
0.006866 0
0.002838 0
0.001883 0
0.010791 0
0.017800 0
0.155452 0
0.097019 0
0.535398 0
0.002177 0
0.047525 0
0.005441 0
0.002777 0
0.011740 0
0.048729 0
0.032922 0
0.019511 0
0.025519 0
0.007068 0
0.003234 0
0.001856 0
0.002301 0
0.007204 0
0.035124 0
0.014791 0
0.001922 0
0.005137 0
0.036190 0
0.039286 0
0.019895 0
0.006965 0
0.009413 0
0.012930 0
0.354855 0
0.003882 0
0.001928 0
0.011105 0
0.016537 0
0.006267 0
0.006351 0
0.003672 0
0.008409 0
0.006982 0
0.003330 0
0.055869 0
0.002432 0
0.015261 0
0.002260 0
0.017215 0
0.142983 0
0.029566 0
0.006448 0
0.025829 0
0.228207 0
0.193030 0
0.015973 0
0.011381 0
0.003501 0
0.003149 0
0.016181 0
0.001657 0
0.002950 0
0.010372 0
0.012789 0
0.248611 0
0.003601 0
0.002219 0
0.014969 0
0.441235 0
0.026537 0
0.011501 0
0.007323 0
0.006735 0
0.762868 0
0.049196 0
0.187669 0
0.133066 0
0.006214 0
0.001860 0
0.003179 0
0.016039 0
0.010772 0
0.548831 0
0.040263 0
0.004887 0
0.003607 0
0.005383 0
0.001989 0
0.062411 0
0.044523 0
0.010223 0
0.003408 0
0.016986 0
0.007908 0
0.001786 0
0.994106 0
0.001470 0
0.003165 0
0.004653 0
0.107175 0
0.005517 0
0.099708 0
0.004992 0
0.047684 0
0.002145 0
0.001960 0
0.001765 0
0.024466 0
0.022962 0
0.006217 0
0.001628 0
0.012211 0
0.060989 0
0.026721 0
0.369389 0
0.040311 0
0.012550 0
0.005637 0
0.858303 0
0.127211 0
0.025478 0
0.002703 0
0.052678 0
0.002176 0
0.004130 0
0.021315 0
0.001769 0
0.005844 0
0.005664 0
0.001705 0
0.005927 0
0.104482 0
0.004925 0
0.002386 0
0.006064 0
0.670668 0
0.005066 0
0.001485 0
0.038899 0
0.008490 0
0.004072 0
0.035221 0
0.002351 0
0.043308 0
0.007564 0
0.022294 0
0.004061 0
0.007709 0
0.008103 0
0.001733 0
0.003429 0
0.031091 0
0.031332 0
0.006865 0
0.039473 0
0.010153 0
0.002726 0
0.014513 0
0.007110 0
0.006263 0
0.003455 0
0.084872 0
0.014504 0
0.003506 0
0.004618 0
0.221448 0
0.018292 0
0.031097 0
0.001887 0
0.007771 0
0.002502 0
0.036384 0
0.153652 0
0.002134 0
0.003197 0
0.001495 0
0.018215 0
0.061855 0
0.003047 0
0.020011 0
0.006063 0
0.007593 0
0.002182 0
0.004722 0
0.002399 0
0.974127 0
0.087919 0
0.003442 0
0.004791 0
0.106976 0
0.001909 0
0.018099 0
0.015494 0
0.004440 0
0.014118 0
0.011156 0
0.001560 0
0.017884 0
0.010586 0
0.004953 0
0.001586 0
0.012431 0
0.001724 0
0.012040 0
0.004356 0
0.115147 0
0.002603 0
0.001967 0
0.003066 0
0.001566 0
0.005644 0
0.010873 0
0.184821 0
0.128354 0
0.022854 0
0.171093 0
0.011357 0
0.019093 0
0.002118 0
0.008175 0
0.016421 0
0.113234 0
0.013286 0
0.005909 0
0.002169 0
0.070760 0
0.061453 0
0.002666 0
0.002738 0
0.009632 0
0.003297 0
0.013436 0
0.001619 0
0.002524 0
0.004366 0
0.007284 0
0.008570 0
0.008742 0
0.001443 0
0.012416 0
0.493916 0
0.004376 0
0.257340 0
0.016987 0
0.010204 0
0.012797 0
0.005459 0
0.014051 0
0.027303 0
0.094652 0
0.003079 0
0.015502 0
0.498652 0
0.019005 0
0.222203 0
0.011929 0
0.019631 0
0.004202 0
0.001547 0
0.036620 0
0.001664 0
0.003322 0
0.002409 0
0.464029 0
0.004088 0
0.005708 0
0.013715 0
0.039102 0
0.005262 0
0.012192 0
0.039377 0
0.038664 0
0.050645 0
0.308518 0
0.002334 0
0.141554 0
0.001597 0
0.002315 0
0.003021 0
0.016021 0
0.001498 0
0.009140 0
0.008194 0
0.006667 0
0.002264 0
0.000000 0
0.013115 0
0.022958 0
0.018174 0
0.008183 0
0.024698 0
0.003126 0
0.006942 0
0.006763 0
0.009749 0
0.004384 0
0.003774 0
0.002441 0
0.005247 0
0.002079 0
0.006495 0
0.013886 0
0.073169 0
0.004550 0
0.015689 0
0.006843 0
0.006670 0
0.671434 0
0.012313 0
0.047081 0
0.009971 0
0.016716 0
0.022810 0
0.721623 0
0.051023 0
0.007028 0
0.003392 0
0.254640 0
0.001649 0
0.006240 0
0.004503 0
0.144757 0
0.002198 0
0.011496 0
0.002303 0
0.090170 0
0.005138 0
0.002653 0
0.014149 0
0.006830 0
0.003706 0
0.185292 0
0.012988 0
0.008679 0
0.008729 0
0.014328 0
0.155930 0
0.003129 0
0.918125 0
0.001668 0
0.004308 0
0.010713 0
0.004207 0
0.006326 0
0.004257 0
0.002646 0
0.003330 0
0.002852 0
0.256124 0
0.004667 0
0.004968 0
0.004976 0
0.013339 0
0.076138 0
0.001944 0
0.001991 0
0.006138 0
0.004395 0
0.615776 0
0.712560 0
0.008095 0
0.002384 0
0.137137 0
0.026694 0
0.194262 0
0.006697 0
0.001522 0
0.006219 0
0.015885 0
0.005653 0
0.045314 0
0.006108 0
0.052279 0
0.149865 0
0.003466 0
0.007934 0
0.003568 0
0.005744 0
0.005299 0
0.687740 0
0.567017 0
0.001625 0
0.036298 0
0.002865 0
0.021908 0
0.014000 0
0.012666 0
0.006301 0
0.237893 0
0.003007 0
0.273796 0
0.582339 0
0.016630 0
0.001938 0
0.009907 0
0.022101 0
0.002933 0
0.036665 0
0.007254 0
0.029732 0
0.001371 0
0.004331 0
0.007470 0
0.013022 0
0.115652 0
0.022695 0
0.456121 0
0.003655 0
0.030113 0
0.609064 0
0.004828 0
0.042912 0
0.001965 0
0.004618 0
0.001982 0
0.401716 0
0.013305 0
0.129063 0
0.001902 0
0.054399 0
0.011199 0
0.010027 0
0.006539 0
0.004545 0
0.005342 0
0.004015 0
0.086151 0
0.009698 0
0.023257 0
0.014610 0
0.016381 0
0.009320 0
0.019943 0
0.005113 0
0.015858 0
0.077418 0
0.070993 0
0.918733 0
0.005669 0
0.034605 0
0.019648 0
0.011544 0
0.009558 0
0.001613 0
0.011965 0
0.007446 0
0.012912 0
0.004968 0
0.004798 0
0.004206 0
0.016771 0
0.006330 0
0.005960 0
0.008429 0
0.011729 0
0.062997 0
0.004054 0
0.044989 0
0.027997 0
0.003377 0
0.006147 0
0.034549 0
0.011006 0
0.009419 0
0.003606 0
0.013005 0
0.051002 0
0.004217 0
0.001860 0
0.002207 0
0.004305 0
0.058076 0
0.001929 0
0.008917 0
0.143080 0
0.006133 0
0.012625 0
0.003771 0
0.040472 0
0.006627 0
0.056379 0
0.015925 0
0.010641 0
0.016865 0
0.003662 0
0.001853 0
0.003478 0
0.004878 0
0.001470 0
0.002943 0
0.002131 0
0.001384 0
0.016227 0
0.368372 0
0.003310 0
0.004191 0
0.024657 0
0.008860 0
0.014640 0
0.039375 0
0.086946 0
0.414576 0
0.011722 0
0.003929 0
0.007079 0
0.028034 0
0.006646 0
0.003481 0
0.002713 0
0.257193 0
0.009239 0
0.007281 0
0.049515 0
0.003745 0
0.023490 0
0.081430 0
0.138073 0
0.005447 0
0.955587 0
0.041372 0
0.006461 0
0.002139 0
0.145954 0
0.012002 0
0.129188 0
0.012755 0
0.006682 0
0.002357 0
0.003772 0
0.001663 0
0.002971 0
0.004323 0
0.007809 0
0.005107 0
0.017282 0
0.002520 0
0.008735 0
0.969996 0
0.011669 0
0.355588 0
0.010775 0
0.043403 0
0.015174 0
0.010459 0
0.184811 0
0.015658 0
0.011276 0
0.019898 0
0.005305 0
0.006546 0
0.053952 0
0.020914 0
0.110706 0
0.015916 0
0.001283 0
0.012632 0
0.012100 0
0.011130 0
0.002812 0
0.055233 0
0.010095 0
0.004930 0
0.002404 0
0.003272 0
0.012890 0
0.019104 0
0.004351 0
0.001599 0
0.011779 0
0.003085 0
0.011410 0
0.002948 0
0.002447 0
0.003516 0
0.026074 0
0.004169 0
0.005770 0
0.001616 0
0.003700 0
0.002448 0
0.030047 0
0.003218 0
0.001782 0
0.010030 0
0.018780 0
0.005042 0
0.004292 0
0.023490 0
0.001977 0
0.002293 0
0.011071 0
0.781432 0
0.002216 0
0.013468 0
0.010356 0
0.005395 0
0.007313 0
0.001779 0
0.501306 0
0.153543 0
0.001811 0
0.016362 0
0.003059 0
0.087007 0
0.005567 0
0.018135 0
0.015387 0
0.006855 0
0.001790 0
0.002782 0
0.007156 0
0.013082 0
0.034527 0
0.012272 0
0.006014 0
0.814339 0
0.005458 0
0.068789 0
0.003177 0
0.002417 0
0.001781 0
0.010082 0
0.002208 0
0.003073 0
0.004674 0
0.003143 0
0.004954 0
0.012769 0
0.005480 0
0.016474 0
0.031027 0
0.033253 0
0.881352 0
0.002380 0
0.707190 0
0.002526 0
0.018118 0
0.006685 0
0.001681 0
0.004636 0
0.858757 0
0.024843 0
0.001937 0
0.031607 0
0.074456 0
0.002707 0
0.007109 0
0.152122 0
0.329288 0
0.023801 0
0.385251 0
0.003842 0
0.001900 0
0.003093 0
0.007231 0
0.002050 0
0.027232 0
0.001865 0
0.043181 0
0.001938 0
0.005397 0
0.031438 0
0.008651 0
0.008158 0
0.011973 0
0.015723 0
0.004124 0
0.012654 0
0.003938 0
0.003509 0
0.010318 0
0.043896 0
0.003387 0
0.053672 0
0.006733 0
0.002683 0
0.014394 0
0.001618 0
0.003203 0
0.015894 0
0.004487 0
0.047618 0
0.006985 0
0.067518 0
0.003195 0
0.024621 0
0.004398 0
0.003891 0
0.035908 0
0.055474 0
0.011932 0
0.009433 0
0.007554 0
0.016411 0
0.021146 0
0.422293 0
0.010146 0
0.000000 0
0.025134 0
0.003633 0
0.002063 0
0.004124 0
0.002769 0
0.002762 0
0.013954 0
0.001470 0
0.000971 0
0.002057 0
0.008282 0
0.020795 0
0.003155 0
0.040575 0
0.146411 0
0.012570 0
0.006293 0
0.005817 0
0.049710 0
0.001719 0
0.042179 0
0.029773 0
0.002175 0
0.366877 0
0.002294 0
0.058869 0
0.011394 0
0.036225 0
0.103051 0
0.006998 0
0.005512 0
0.005920 0
0.016813 0
0.005419 0
0.004635 0
0.166977 0
0.030034 0
0.814861 0
0.012392 0
0.025978 0
0.034686 0
0.018259 0
0.004285 0
0.001508 0
0.006630 0
0.002338 0
0.003744 0
0.230387 0
0.001722 0
0.004729 0
0.001030 0
0.007107 0
0.004499 0
0.002547 0
0.013452 0
0.055953 0
0.008120 0
0.381553 0
0.132863 0
0.041276 0
0.004501 0
0.008428 0
0.005073 0
0.028434 0
0.005503 0
0.002612 0
0.002215 0
0.006883 0
0.001934 0
0.006214 0
0.002072 0
0.006528 0
0.005540 0
0.002920 0
0.001884 0
0.246714 0
0.007373 0
0.001611 0
0.035544 0
0.010976 0
0.002102 0
0.148078 0
0.001880 0
0.006186 0
0.003370 0
0.003239 0
0.581592 0
0.002327 0
0.063434 0
0.007245 0
0.024899 0
0.004525 0
0.036722 0
0.059136 0
0.006524 0
0.586750 0
0.002177 0
0.001704 0
0.001773 0
0.018600 0
0.002841 0
0.006594 0
0.002363 0
0.009390 0
0.007255 0
0.085127 0
0.808608 0
0.006297 0
0.044654 0
0.038911 0
0.033868 0
0.009146 0
0.012613 0
0.011019 0
0.006681 0
0.002503 0
0.002284 0
0.023738 0
0.003021 0
0.077887 0
0.023678 0
0.031020 0
0.002723 0
0.021913 0
0.002525 0
0.001275 0
0.001997 0
0.018332 0
0.076651 0
0.003831 0
0.018329 0
0.733532 0
0.004264 0
0.008001 0
0.065561 0
0.008948 0
0.147250 0
0.005963 0
0.003552 0
0.003913 0
0.009447 0
0.012890 0
0.123734 0
0.030745 0
0.005724 0
0.003514 0
0.003911 0
0.021698 0
0.074555 0
0.006070 0
0.004491 0
0.006790 0
0.042160 0
0.031951 0
0.009179 0
0.004533 0
0.007835 0
0.007975 0
0.011138 0
0.002286 0
0.002563 0
0.004010 0
0.542804 0
0.006995 0
0.005565 0
0.002004 0
0.330520 0
0.015594 0
0.110580 0
0.007825 0
0.002788 0
0.028792 0
0.120434 0
0.008690 0
0.012807 0
0.007687 0
0.004857 0
0.006173 0
0.165593 0
0.001777 0
0.004038 0
0.044956 0
0.002037 0
0.057353 0
0.006607 0
0.910157 0
0.021647 0
0.004302 0
0.003697 0
0.003867 0
0.010825 0
0.007057 0
0.033344 0
0.005024 0
0.006884 0
0.002689 0
0.004153 0
0.002685 0
0.011070 0
0.003893 0
0.002124 0
0.034525 0
0.012698 0
0.009555 0
0.138048 0
0.007021 0
0.052171 0
0.003275 0
0.001857 0
0.003158 0
0.003597 0
0.002067 0
0.913265 0
0.004566 0
0.002124 0
0.005850 0
0.008558 0
0.009770 0
0.003458 0
0.001382 0
0.022376 0
0.006031 0
0.011883 0
0.011927 0
0.023895 0
0.006455 0
0.024920 0
0.020146 0
0.001801 0
0.001664 0
0.002036 0
0.781821 0
0.008213 0
0.006521 0
0.005691 0
0.012557 0
0.003313 0
0.001924 0
0.004736 0
0.002275 0
0.001855 0
0.485142 0
0.011606 0
0.007003 0
0.059228 0
0.016232 0
0.001981 0
0.007983 0
0.139542 0
0.037088 0
0.009154 0
0.145783 0
0.095986 0
0.092261 0
0.014836 0
0.023351 0
0.583822 0
0.010311 0
0.012336 0
0.001747 0
0.010060 0
0.005901 0
0.022195 0
0.003098 0
0.102763 0
0.064120 0
0.003168 0
0.053733 0
0.008343 0
0.002707 0
0.002548 0
0.001809 0
0.001667 0
0.005270 0
0.004334 0
0.000000 0
0.003030 0
0.009516 0
0.007265 0
0.034663 0
0.005062 0
0.006491 0
0.018162 0
0.015984 0
0.012081 0
0.001555 0
0.282686 0
0.890235 0
0.002791 0
0.014523 0
0.001394 0
0.027725 0
0.167231 0
0.002298 0
0.026089 0
0.001967 0
0.006450 0
0.052603 0
0.002288 0
0.011670 0
0.001874 0
0.037374 0
0.003263 0
0.375696 0
0.002538 0
0.003354 0
0.004020 0
0.011512 0
0.006901 0
0.005728 0
0.003523 0
0.068837 0
0.005027 0
0.002778 0
0.010293 0
0.005131 0
0.002729 0
0.045442 0
0.246017 0
0.009701 0
0.552630 0
0.009062 0
0.628300 0
0.003123 0
0.004202 0
0.004314 0
0.036465 0
0.001711 0
0.011344 0
0.003716 0
0.002126 0
0.006251 0
0.002305 0
0.089818 0
0.029267 0
0.005420 0
0.007839 0
0.171918 0
0.026484 0
0.003150 0
0.473501 0
0.001980 0
0.002672 0
0.003070 0
0.005241 0
0.016007 0
0.038046 0
0.988014 0
0.006233 0
0.020417 0
0.041228 0
0.002147 0
0.003024 0
0.016296 0
0.003027 0
0.003880 0
0.075342 0
0.110679 0
0.002039 0
0.002782 0
0.002633 0
0.005341 0
0.002310 0
0.013571 0
0.002047 0
0.005714 0
0.009260 0
0.002704 0
0.015514 0
0.027071 0
0.001732 0
0.001923 0
0.002185 0
0.001551 0
0.001892 0
0.086360 0
0.003969 0
0.052915 0
0.004442 0
0.035072 0
0.003486 0
0.009168 0
0.003746 0
0.003324 0
0.001495 0
0.006868 0
0.005038 0
0.023489 0
0.007560 0
0.014724 0
0.022944 0
0.003444 0
0.004547 0
0.024985 0
0.014978 0
0.001517 0
0.004123 0
0.003052 0
0.021132 0
0.004389 0
0.153443 0
0.015739 0
0.053164 0
0.007782 0
0.009157 0
0.024947 0
0.174250 0
0.002091 0
0.003689 0
0.003868 0
0.003754 0
0.070870 0
0.002421 0
0.022480 0
0.031507 0
0.037937 0
0.004100 0
0.711879 0
0.780823 0
0.004499 0
0.003628 0
0.045399 0
0.005949 0
0.035794 0
0.005287 0
0.005252 0
0.003676 0
0.003991 0
0.013214 0
0.004809 0
0.001554 0
0.323389 0
0.178509 0
0.009980 0
0.005376 0
0.003966 0
0.179232 0
0.012848 0
0.009568 0
0.001596 0
0.039464 0
0.002753 0
0.281505 0
0.046203 0
0.075306 0
0.014004 0
0.002548 0
0.002413 0
0.057736 0
0.021403 0
0.006210 0
0.004498 0
0.004270 0
0.070489 0
0.012198 0
0.010174 0
0.013011 0
0.016229 0
0.027098 0
0.005002 0
0.019997 0
0.009073 0
0.009654 0
0.044735 0
0.001534 0
0.007492 0
0.003262 0
0.019548 0
0.057389 0
0.002782 0
0.008388 0
0.011543 0
0.006824 0
0.009579 0
0.072607 0
0.008258 0
0.004930 0
0.001941 0
0.005923 0
0.006882 0
0.012509 0
0.029920 0
0.004421 0
0.370018 0
0.002870 0
0.012128 0
0.016173 0
0.007838 0
0.003942 0
0.009163 0
0.003212 0
0.005947 0
0.002228 0
0.029895 0
0.002353 0
0.011138 0
0.001899 0
0.018220 0
0.011272 0
0.001607 0
0.009044 0
0.013806 0
0.109304 0
0.008820 0
0.098736 0
0.003267 0
0.158686 0
0.001791 0
0.004001 0
0.010873 0
0.001877 0
0.008490 0
0.002858 0
0.014778 0
0.003810 0
0.023969 0
0.004195 0
0.004024 0
0.018042 0
0.006576 0
0.007829 0
0.015581 0
0.016545 0
0.008339 0
0.011825 0
0.962686 0
0.017288 0
0.418890 0
0.002288 0
0.015917 0
0.004642 0
0.001680 0
0.015493 0
0.013170 0
0.006875 0
0.012947 0
0.003773 0
0.074707 0
0.020675 0
0.130575 0
0.087812 0
0.008610 0
0.010451 0
0.131978 0
0.013929 0
0.004010 0
0.002966 0
0.013892 0
0.002504 0
0.005270 0
0.009767 0
0.003670 0
0.080718 0
0.004678 0
0.018959 0
0.018746 0
0.030917 0
0.014911 0
0.001751 0
0.055403 0
0.017551 0
0.005346 0
0.001669 0
0.018487 0
0.001858 0
0.024167 0
0.019236 0
0.006265 0
0.005427 0
0.004411 0
0.019881 0
0.003019 0
0.008483 0
0.011795 0
0.002257 0
0.003684 0
0.002751 0
0.007266 0
0.005915 0
0.012947 0
0.014974 0
0.002626 0
0.005675 0
0.002395 0
0.002334 0
0.004431 0
0.039012 0
0.088565 0
0.003319 0
0.342492 0
0.027155 0
0.004533 0
0.023447 0
0.024597 0
0.069812 0
0.005977 0
0.279569 0
0.030594 0
0.001484 0
0.003955 0
0.001391 0
0.002811 0
0.030456 0
0.006398 0
0.004434 0
0.004318 0
0.012903 0
0.003172 0
0.016956 0
0.009030 0
0.002540 0
0.013413 0
0.010485 0
0.469069 0
0.003903 0
0.006374 0
0.003015 0
0.005351 0
0.005222 0
0.002427 0
0.011577 0
0.008505 0
0.004718 0
0.022427 0
0.073855 0
0.002126 0
0.035551 0
0.003332 0
0.585288 0
0.007138 0
0.026889 0
0.009530 0
0.020961 0
0.012812 0
0.308830 0
0.003081 0
0.015772 0
0.001940 0
0.162211 0
0.988714 0
0.170424 0
0.003305 0
0.713610 0
0.018179 0
0.001834 0
0.037398 0
0.008606 0
0.002757 0
0.002439 0
0.006569 0
0.006694 0
0.002521 0
0.006964 0
0.003124 0
0.002234 0
0.001678 0
0.048173 0
0.011140 0
0.012289 0
0.066407 0
0.006462 0
0.002542 0
0.019444 0
0.009354 0
0.006922 0
0.025715 0
0.003421 0
0.063575 0
0.018535 0
0.001898 0
0.037856 0
0.008816 0
0.006925 0
0.027305 0
0.004465 0
0.014956 0
0.001580 0
0.007236 0
0.234874 0
0.002087 0
0.022204 0
0.009428 0
0.002707 0
0.019938 0
0.017375 0
0.002087 0
0.100086 0
0.004339 0
0.001994 0
0.002624 0
0.014564 0
0.004234 0
0.003205 0
0.014121 0
0.020667 0
0.008777 0
0.575092 0
0.001736 0
0.022969 0
0.003493 0
0.002303 0
0.060093 0
0.003818 0
0.010385 0
0.002477 0
0.002208 0
0.130582 0
0.008323 0
0.019469 0
0.003381 0
0.136737 0
0.222491 0
0.010900 0
0.018954 0
0.920540 0
0.291399 0
0.001447 0
0.001494 0
0.102308 0
0.001714 0
0.002787 0
0.081221 0
0.082805 0
0.002644 0
0.003323 0
0.006892 0
0.002318 0
0.008960 0
0.104847 0
0.009878 0
0.001763 0
0.003087 0
0.004395 0
0.005934 0
0.003324 0
0.002366 0
0.008813 0
0.003525 0
0.059625 0
0.004073 0
0.567457 0
0.005609 0
0.009849 0
0.004152 0
0.002982 0
0.444296 0
0.002341 0
0.022459 0
0.111383 0
0.004275 0
0.003018 0
0.008528 0
0.030425 0
0.002890 0
0.011319 0
0.023102 0
0.126954 0
0.002876 0
0.299422 0
0.009664 0
0.488677 0
0.006955 0
0.002894 0
0.011865 0
0.862547 0
0.089897 0
0.008472 0
0.006580 0
0.004898 0
0.005845 0
0.004491 0
0.026776 0
0.002038 0
0.012556 0
0.045391 0
0.001765 0
0.103438 0
0.002980 0
0.005306 0
0.852080 0
0.034244 0
0.115864 0
0.006921 0
0.001604 0
0.005237 0
0.009254 0
0.102431 0
0.214276 0
0.061360 0
0.010806 0
0.833832 0
0.001810 0
0.013134 0
0.025957 0
0.005849 0
0.002576 0
0.008689 0
0.007029 0
0.001946 0
0.001482 0
0.017199 0
0.008684 0
0.005296 0
0.065562 0
0.004975 0
0.004465 0
0.001608 0
0.004424 0
0.206619 0
0.001997 0
0.003405 0
0.490888 0
0.032858 0
0.027971 0
0.020078 0
0.002101 0
0.003434 0
0.007370 0
0.005293 0
0.001821 0
0.001554 0
0.056798 0
0.010557 0
0.023647 0
0.007311 0
0.010426 0
0.001470 0
0.030205 0
0.007851 0
0.479931 0
0.003934 0
0.309310 0
0.013151 0
0.004729 0
0.002274 0
0.006828 0
0.053458 0
0.006145 0
0.002561 0
0.006004 0
0.007750 0
0.003486 0
0.019211 0
0.013055 0
0.002242 0
0.031341 0
0.002032 0
0.006210 0
0.011401 0
0.008726 0
0.013612 0
0.436605 0
0.046494 0
0.007189 0
0.014232 0
0.014286 0
0.016692 0
0.188023 0
0.003050 0
0.003247 0
0.043665 0
0.031762 0
0.036046 0
0.018376 0
0.006250 0
0.021463 0
0.003595 0
0.046538 0
0.001606 0
0.003384 0
0.011873 0
0.011562 0
0.003569 0
0.014538 0
0.011808 0
0.016466 0
0.010031 0
0.004439 0
0.347174 0
0.010994 0
0.027146 0
0.006006 0
0.001681 0
0.001653 0
0.002077 0
0.006060 0
0.020569 0
0.012348 0
0.088119 0
0.010401 0
0.008093 0
0.134844 0
0.003222 0
0.001695 0
0.009695 0
0.001908 0
0.009788 0
0.002845 0
0.003737 0
0.043717 0
0.010342 0
0.022740 0
0.004732 0
0.004614 0
0.001573 0
0.168213 0
0.200548 0
0.021573 0
0.004044 0
0.002164 0
0.012885 0
0.012974 0
0.002802 0
0.004095 0
0.001694 0
0.005717 0
0.002089 0
0.124591 0
0.081727 0
0.011436 0
0.003451 0
0.003154 0
0.266318 0
0.002975 0
0.001476 0
0.320114 0
0.005261 0
0.003704 0
0.002375 0
0.007150 0
0.698396 0
0.002705 0
0.003545 0
0.037369 0
0.007869 0
0.011634 0
0.059618 0
0.002108 0
0.033252 0
0.002037 0
0.003185 0
0.016746 0
0.017967 0
0.044907 0
0.007475 0
0.001432 0
0.004626 0
0.005777 0
0.031812 0
0.004327 0

